Synthesis of Soundfields through Irregular Loudspeaker Arrays Based on Convolutional Neural Networks

Most soundfield synthesis approaches deal with extensive and regular loudspeaker arrays, which are often not suitable for home audio systems, due to physical space constraints. In this article we propose a technique for soundfield synthesis through more easily deployable irregular loudspeaker arrays, i.e. where the spacing between loudspeakers is not constant, based on deep learning. The input are the driving signals obtained through a plane wave decomposition-based technique. While the considered driving signals are able to correctly reproduce the soundfield with a regular array, they show degraded performances when using irregular setups. Through a complex-valued Convolutional Neural Network (CNN) we modify the driving signals in order to compensate the errors in the reproduction of the desired soundfield. Since no ground-truth driving signals are available for the compensated ones, we train the model by calculating the loss between the desired soundfield at a number of control points and the one obtained through the driving signals estimated by the network. Numerical results show better reproduction accuracy with respect to the plane wave decomposition-based technique, pressure-matching approach and to linear optimizers for driving signal compensation.

==> figures/circular_array/nmse_awfs_freq_db_missing_16.txt <==
46.900000 -21.497536
70.300000 -22.004677
93.800000 -22.560244
117.200000 -22.986389
140.600000 -22.965931
164.100000 -22.545437
187.500000 -22.164234
210.900000 -21.618767
234.400000 -20.987665
257.800000 -20.274864
281.200000 -19.489388
304.700000 -18.705576
328.100000 -17.958637
351.600000 -17.225788
375.000000 -16.571476
398.400000 -16.027357
421.900000 -15.621848
445.300000 -15.333610
468.800000 -15.099566
492.200000 -14.896668
515.600000 -14.605599
539.100000 -14.128842
562.500000 -13.528175
585.900000 -12.851821
609.400000 -12.103704
632.800000 -11.363067
656.200000 -10.719706
679.700000 -10.367641
703.100000 -10.621213
726.600000 -11.146198
750.000000 -11.288464
773.400000 -11.113362
796.900000 -10.732441
820.300000 -10.249523
843.800000 -9.751979
867.200000 -9.278200
890.600000 -8.823956
914.100000 -8.379809
937.500000 -7.939798
960.900000 -7.579623
984.400000 -7.234559
1007.800000 -6.859164
1031.200000 -6.445917
1054.700000 -6.001431
1078.100000 -5.529463
1101.600000 -5.172977
1125.000000 -5.070751
1148.400000 -4.856501
1171.900000 -4.532300
1195.300000 -4.198952
1218.800000 -3.857017
1242.200000 -3.516820
1265.600000 -3.188123
1289.100000 -2.846900
1312.500000 -2.468698
1335.900000 -2.049239
1359.400000 -1.681414
1382.800000 -1.327351
1406.200000 -1.017050
1429.700000 -0.749423
1453.100000 -0.445950
1476.600000 -0.125784
1500.000000 0.217806


==> figures/circular_array/nmse_awfs_freq_db_missing_32.txt <==
46.900000 -21.976418
70.300000 -21.719530
93.800000 -21.371672
117.200000 -20.854305
140.600000 -20.121870
164.100000 -19.280045
187.500000 -18.402710
210.900000 -17.489767
234.400000 -16.539022
257.800000 -15.556054
281.200000 -14.534659
304.700000 -13.472175
328.100000 -12.381883
351.600000 -11.267549
375.000000 -10.118189
398.400000 -8.961163
421.900000 -7.877645
445.300000 -6.956521
468.800000 -6.398993
492.200000 -6.526752
515.600000 -7.166200
539.100000 -7.542905
562.500000 -7.486542
585.900000 -7.224645
609.400000 -6.888416
632.800000 -6.546702
656.200000 -6.256766
679.700000 -6.061381
703.100000 -5.964908
726.600000 -5.886390
750.000000 -5.706327
773.400000 -5.416870
796.900000 -5.069338
820.300000 -4.707154
843.800000 -4.329331
867.200000 -3.937955
890.600000 -3.528142
914.100000 -3.090474
937.500000 -2.638570
960.900000 -2.252310
984.400000 -1.964979
1007.800000 -1.713364
1031.200000 -1.504400
1054.700000 -1.344624
1078.100000 -1.170480
1101.600000 -1.027384
1125.000000 -0.932313
1148.400000 -0.927055
1171.900000 -0.964684
1195.300000 -0.959969
1218.800000 -0.922910
1242.200000 -0.872621
1265.600000 -0.822627
1289.100000 -0.741569
1312.500000 -0.632907
1335.900000 -0.525776
1359.400000 -0.433682
1382.800000 -0.329378
1406.200000 -0.226631
1429.700000 -0.214888
1453.100000 -0.325799
1476.600000 -0.375060
1500.000000 -0.301645


==> figures/circular_array/nmse_awfs_freq_db_missing_48.txt <==
46.900000 -19.053869
70.300000 -17.612736
93.800000 -16.256310
117.200000 -14.879804
140.600000 -13.485217
164.100000 -12.118583
187.500000 -10.822542
210.900000 -9.642211
234.400000 -8.604478
257.800000 -7.705613
281.200000 -6.927258
304.700000 -6.246996
328.100000 -5.655356
351.600000 -5.132323
375.000000 -4.633565
398.400000 -4.095148
421.900000 -3.482453
445.300000 -2.840028
468.800000 -2.268807
492.200000 -1.877963
515.600000 -1.973820
539.100000 -2.425185
562.500000 -2.600072
585.900000 -2.564042
609.400000 -2.457733
632.800000 -2.343162
656.200000 -2.247502
679.700000 -2.167325
703.100000 -2.087329
726.600000 -2.004782
750.000000 -1.921677
773.400000 -1.839811
796.900000 -1.757683
820.300000 -1.675481
843.800000 -1.600128
867.200000 -1.541300
890.600000 -1.501085
914.100000 -1.468453
937.500000 -1.428172
960.900000 -1.368577
984.400000 -1.283313
1007.800000 -1.174770
1031.200000 -1.060520
1054.700000 -0.961483
1078.100000 -0.878359
1101.600000 -0.804321
1125.000000 -0.737262
1148.400000 -0.682826
1171.900000 -0.649986
1195.300000 -0.636346
1218.800000 -0.619059
1242.200000 -0.585311
1265.600000 -0.544454
1289.100000 -0.505443
1312.500000 -0.467534
1335.900000 -0.426874
1359.400000 -0.389929
1382.800000 -0.361458
1406.200000 -0.334975
1429.700000 -0.302417
1453.100000 -0.265475
1476.600000 -0.232446
1500.000000 -0.207220


==> figures/circular_array/nmse_awfs_radius_db_missing_16.txt <==
1.600000 -7.706783
1.600000 -7.609704
1.800000 -7.465214
1.900000 -7.324400
2.000000 -7.169321
2.100000 -7.056583
2.200000 -7.019430
2.300000 -6.921147
2.400000 -6.849134
2.500000 -6.795976
2.600000 -6.719764
2.700000 -6.651428
2.800000 -6.624408
2.900000 -6.597469
3.000000 -6.571857
3.100000 -6.546853
3.200000 -6.491291
3.300000 -6.503037
3.400000 -6.472255
3.500000 -6.423957


==> figures/circular_array/nmse_awfs_radius_db_missing_32.txt <==
1.600000 -2.890897
1.600000 -2.652090
1.800000 -2.415467
1.900000 -2.248799
2.000000 -2.154783
2.100000 -1.928876
2.200000 -1.869787
2.300000 -1.724021
2.400000 -1.695880
2.500000 -1.611140
2.600000 -1.568502
2.700000 -1.484591
2.800000 -1.444414
2.900000 -1.390007
3.000000 -1.376052
3.100000 -1.315004
3.200000 -1.279420
3.300000 -1.254651
3.400000 -1.242652
3.500000 -1.239836


==> figures/circular_array/nmse_awfs_radius_db_missing_48.txt <==
1.600000 -1.466454
1.600000 -1.417347
1.800000 -1.373190
1.900000 -1.350239
2.000000 -1.310669
2.100000 -1.268281
2.200000 -1.247207
2.300000 -1.201061
2.400000 -1.180069
2.500000 -1.154053
2.600000 -1.132268
2.700000 -1.112599
2.800000 -1.089829
2.900000 -1.079071
3.000000 -1.056457
3.100000 -1.052505
3.200000 -1.025830
3.300000 -1.021380
3.400000 -1.006062
3.500000 -0.997122


==> figures/circular_array/nmse_pm_freq_db_missing_16.txt <==
46.900000 -35.734501
70.300000 -34.563439
93.800000 -33.509696
117.200000 -32.516221
140.600000 -31.438358
164.100000 -30.284010
187.500000 -29.222450
210.900000 -28.128533
234.400000 -27.009987
257.800000 -25.844237
281.200000 -24.615209
304.700000 -23.305382
328.100000 -21.871063
351.600000 -20.266336
375.000000 -18.494154
398.400000 -16.583888
421.900000 -14.578781
445.300000 -12.492191
468.800000 -10.188760
492.200000 -6.993764
515.600000 -4.983744
539.100000 -1.807585
562.500000 3.131307
585.900000 2.801468
609.400000 7.037168
632.800000 1.546020
656.200000 3.115353
679.700000 2.397656
703.100000 4.780849
726.600000 12.390095
750.000000 5.164159
773.400000 1.843920
796.900000 11.684804
820.300000 3.438190
843.800000 3.659847
867.200000 9.202027
890.600000 6.781651
914.100000 8.860123
937.500000 11.368924
960.900000 9.463419
984.400000 8.421007
1007.800000 8.183801
1031.200000 12.908151
1054.700000 13.363989
1078.100000 9.893399
1101.600000 16.323431
1125.000000 8.083162
1148.400000 9.406071
1171.900000 16.408166
1195.300000 11.759652
1218.800000 11.661089
1242.200000 10.901079
1265.600000 6.828099
1289.100000 7.810407
1312.500000 7.526092
1335.900000 14.815708
1359.400000 7.041392
1382.800000 10.051209
1406.200000 13.925299
1429.700000 13.818924
1453.100000 9.976451
1476.600000 12.765949
1500.000000 11.050250


==> figures/circular_array/nmse_pm_freq_db_missing_32.txt <==
46.900000 -28.889260
70.300000 -26.893997
93.800000 -25.301901
117.200000 -23.996931
140.600000 -22.730583
164.100000 -21.445496
187.500000 -20.169807
210.900000 -18.913139
234.400000 -17.677135
257.800000 -16.423060
281.200000 -15.130135
304.700000 -13.766802
328.100000 -12.242425
351.600000 -10.435062
375.000000 -8.271236
398.400000 -5.718738
421.900000 -2.544279
445.300000 2.140613
468.800000 12.100902
492.200000 3.482441
515.600000 -2.273296
539.100000 0.382497
562.500000 5.536256
585.900000 1.422455
609.400000 3.883773
632.800000 11.065140
656.200000 6.737377
679.700000 4.648914
703.100000 5.100996
726.600000 9.686350
750.000000 4.607876
773.400000 8.681702
796.900000 6.942662
820.300000 5.338270
843.800000 4.994740
867.200000 8.374646
890.600000 14.021413
914.100000 12.330920
937.500000 11.278304
960.900000 11.210452
984.400000 16.036985
1007.800000 11.588212
1031.200000 9.056292
1054.700000 8.922059
1078.100000 7.576826
1101.600000 19.407446
1125.000000 16.641213
1148.400000 13.508104
1171.900000 11.995694
1195.300000 11.139377
1218.800000 11.256513
1242.200000 7.581415
1265.600000 7.574560
1289.100000 8.663166
1312.500000 6.905717
1335.900000 12.596416
1359.400000 14.607394
1382.800000 25.047684
1406.200000 11.767796
1429.700000 18.504401
1453.100000 13.694278
1476.600000 9.208490
1500.000000 16.533565


==> figures/circular_array/nmse_pm_freq_db_missing_48.txt <==
46.900000 -23.294033
70.300000 -20.750942
93.800000 -18.555575
117.200000 -16.498975
140.600000 -14.446530
164.100000 -12.323759
187.500000 -10.056946
210.900000 -7.666336
234.400000 -5.328174
257.800000 -2.964930
281.200000 -0.225149
304.700000 2.222356
328.100000 2.972419
351.600000 3.427437
375.000000 5.061195
398.400000 8.937627
421.900000 24.515580
445.300000 8.321584
468.800000 6.263839
492.200000 10.447917
515.600000 11.240146
539.100000 14.620612
562.500000 24.812691
585.900000 17.939916
609.400000 8.031206
632.800000 9.090506
656.200000 13.466497
679.700000 18.162984
703.100000 15.338211
726.600000 6.764553
750.000000 6.140229
773.400000 11.200105
796.900000 7.501418
820.300000 13.104462
843.800000 11.482289
867.200000 13.295944
890.600000 19.675442
914.100000 12.047059
937.500000 10.910643
960.900000 9.335584
984.400000 9.964751
1007.800000 8.203549
1031.200000 6.383960
1054.700000 7.469856
1078.100000 10.223234
1101.600000 10.888110
1125.000000 9.407992
1148.400000 8.363527
1171.900000 8.823110
1195.300000 8.889863
1218.800000 10.496714
1242.200000 11.422791
1265.600000 6.813890
1289.100000 9.175825
1312.500000 13.099671
1335.900000 12.520289
1359.400000 13.837614
1382.800000 18.820513
1406.200000 10.359791
1429.700000 13.682966
1453.100000 9.219378
1476.600000 8.263596
1500.000000 11.327820


==> figures/circular_array/nmse_pm_radius_db_missing_16.txt <==
1.600000 8.228326
1.600000 8.216420
1.800000 8.206623
1.900000 8.198801
2.000000 8.192644
2.100000 8.187822
2.200000 8.184053
2.300000 8.181100
2.400000 8.178782
2.500000 8.176955
2.600000 8.175511
2.700000 8.174366
2.800000 8.173456
2.900000 8.172737
3.000000 8.172161
3.100000 8.171708
3.200000 8.171349
3.300000 8.171066
3.400000 8.170845
3.500000 8.170675


==> figures/circular_array/nmse_pm_radius_db_missing_32.txt <==
1.600000 11.589528
1.600000 11.589676
1.800000 11.589611
1.900000 11.589443
2.000000 11.589227
2.100000 11.588987
2.200000 11.588752
2.300000 11.588528
2.400000 11.588314
2.500000 11.588118
2.600000 11.587942
2.700000 11.587783
2.800000 11.587643
2.900000 11.587521
3.000000 11.587404
3.100000 11.587307
3.200000 11.587218
3.300000 11.587143
3.400000 11.587076
3.500000 11.587016


==> figures/circular_array/nmse_pm_radius_db_missing_48.txt <==
1.600000 8.204572
1.600000 8.209773
1.800000 8.212407
1.900000 8.213279
2.000000 8.213004
2.100000 8.212007
2.200000 8.210590
2.300000 8.208945
2.400000 8.207204
2.500000 8.205449
2.600000 8.203732
2.700000 8.202080
2.800000 8.200513
2.900000 8.199036
3.000000 8.197652
3.100000 8.196365
3.200000 8.195163
3.300000 8.194045
3.400000 8.193005
3.500000 8.192040


==> figures/circular_array/nmse_pwd_apwd_freq_db_missing_16.txt <==
46.900000 -37.016048
70.300000 -35.112671
93.800000 -34.076870
117.200000 -32.742168
140.600000 -31.666168
164.100000 -30.542084
187.500000 -29.401598
210.900000 -28.353331
234.400000 -27.214058
257.800000 -26.178516
281.200000 -25.138783
304.700000 -23.998280
328.100000 -22.889853
351.600000 -21.641392
375.000000 -20.347078
398.400000 -18.900650
421.900000 -17.395098
445.300000 -15.931243
468.800000 -14.609747
492.200000 -13.634215
515.600000 -13.302455
539.100000 -12.014982
562.500000 -11.763984
585.900000 -11.145286
609.400000 -10.109898
632.800000 -9.107347
656.200000 -8.544683
679.700000 -8.240296
703.100000 -7.930601
726.600000 -7.845428
750.000000 -7.971605
773.400000 -7.901564
796.900000 -7.688327
820.300000 -7.580328
843.800000 -7.464273
867.200000 -7.272738
890.600000 -7.017837
914.100000 -6.867767
937.500000 -6.756206
960.900000 -6.580582
984.400000 -6.347818
1007.800000 -6.179296
1031.200000 -6.080050
1054.700000 -5.996793
1078.100000 -5.821309
1101.600000 -5.548707
1125.000000 -5.399555
1148.400000 -5.395204
1171.900000 -5.328684
1195.300000 -5.240748
1218.800000 -5.079792
1242.200000 -4.855675
1265.600000 -4.675722
1289.100000 -4.512293
1312.500000 -4.359427
1335.900000 -4.280320
1359.400000 -4.250972
1382.800000 -4.153336
1406.200000 -4.032809
1429.700000 -3.933995
1453.100000 -3.811210
1476.600000 -3.549584
1500.000000 -3.295073


==> figures/circular_array/nmse_pwd_apwd_freq_db_missing_32.txt <==
46.900000 -29.092428
70.300000 -27.006779
93.800000 -25.451994
117.200000 -24.146519
140.600000 -22.915318
164.100000 -21.679901
187.500000 -20.441772
210.900000 -19.214495
234.400000 -18.000029
257.800000 -16.796236
281.200000 -15.573179
304.700000 -14.286441
328.100000 -12.934492
351.600000 -11.479034
375.000000 -9.890923
398.400000 -8.187824
421.900000 -6.437479
445.300000 -4.703534
468.800000 -3.269151
492.200000 -3.105064
515.600000 -5.137380
539.100000 -4.511670
562.500000 -3.815955
585.900000 -3.123365
609.400000 -2.549794
632.800000 -1.723844
656.200000 -1.026028
679.700000 -0.815732
703.100000 -0.877724
726.600000 -0.877980
750.000000 -0.713753
773.400000 -0.460370
796.900000 -0.373200
820.300000 -0.499075
843.800000 -0.558576
867.200000 -0.325846
890.600000 0.344764
914.100000 1.193026
937.500000 1.958028
960.900000 2.451594
984.400000 2.524285
1007.800000 1.974959
1031.200000 0.931949
1054.700000 0.547935
1078.100000 0.868065
1101.600000 0.775549
1125.000000 0.556395
1148.400000 0.324278
1171.900000 0.560185
1195.300000 1.016673
1218.800000 1.312196
1242.200000 1.624794
1265.600000 1.953635
1289.100000 2.459543
1312.500000 2.849941
1335.900000 2.944573
1359.400000 3.349373
1382.800000 3.813718
1406.200000 3.959370
1429.700000 3.873627
1453.100000 3.754336
1476.600000 3.529569
1500.000000 3.330163


==> figures/circular_array/nmse_pwd_apwd_freq_db_missing_48.txt <==
46.900000 -23.424358
70.300000 -20.867575
93.800000 -18.734922
117.200000 -16.805138
140.600000 -14.984683
164.100000 -13.254128
187.500000 -11.609110
210.900000 -10.071316
234.400000 -8.731400
257.800000 -7.673965
281.200000 -6.826129
304.700000 -6.093114
328.100000 -5.452510
351.600000 -4.847338
375.000000 -4.153357
398.400000 -3.292112
421.900000 -2.267683
445.300000 -1.082557
468.800000 0.585652
492.200000 2.608980
515.600000 3.057222
539.100000 2.214128
562.500000 1.639046
585.900000 2.587003
609.400000 2.693295
632.800000 2.576814
656.200000 2.477390
679.700000 2.410575
703.100000 2.290926
726.600000 2.084805
750.000000 2.177605
773.400000 2.468360
796.900000 2.333685
820.300000 1.990186
843.800000 1.879513
867.200000 1.676582
890.600000 1.255426
914.100000 0.963123
937.500000 0.919231
960.900000 1.039127
984.400000 1.285409
1007.800000 1.677886
1031.200000 2.347012
1054.700000 2.872527
1078.100000 2.996159
1101.600000 3.364957
1125.000000 3.604444
1148.400000 3.669127
1171.900000 4.021475
1195.300000 3.901512
1218.800000 3.603990
1242.200000 3.538196
1265.600000 3.156393
1289.100000 2.799353
1312.500000 2.868127
1335.900000 2.949514
1359.400000 2.655191
1382.800000 2.436236
1406.200000 2.341117
1429.700000 2.407161
1453.100000 2.663035
1476.600000 2.827911
1500.000000 3.048332


==> figures/circular_array/nmse_pwd_apwd_radius_db_missing_16.txt <==
1.600000 -6.152316
1.600000 -6.161863
1.800000 -6.167090
1.900000 -6.170412
2.000000 -6.172924
2.100000 -6.175085
2.200000 -6.177056
2.300000 -6.178873
2.400000 -6.180534
2.500000 -6.182031
2.600000 -6.183353
2.700000 -6.184502
2.800000 -6.185488
2.900000 -6.186315
3.000000 -6.187004
3.100000 -6.187563
3.200000 -6.188006
3.300000 -6.188350
3.400000 -6.188605
3.500000 -6.188787


==> figures/circular_array/nmse_pwd_apwd_radius_db_missing_32.txt <==
1.600000 1.977914
1.600000 1.976951
1.800000 1.976368
1.900000 1.976057
2.000000 1.975895
2.100000 1.975781
2.200000 1.975656
2.300000 1.975495
2.400000 1.975291
2.500000 1.975051
2.600000 1.974793
2.700000 1.974532
2.800000 1.974276
2.900000 1.974046
3.000000 1.973836
3.100000 1.973661
3.200000 1.973518
3.300000 1.973415
3.400000 1.973338
3.500000 1.973294


==> figures/circular_array/nmse_pwd_apwd_radius_db_missing_48.txt <==
1.600000 1.679864
1.600000 1.678730
1.800000 1.677749
1.900000 1.677017
2.000000 1.676543
2.100000 1.676295
2.200000 1.676231
2.300000 1.676305
2.400000 1.676481
2.500000 1.676731
2.600000 1.677030
2.700000 1.677359
2.800000 1.677707
2.900000 1.678061
3.000000 1.678414
3.100000 1.678763
3.200000 1.679105
3.300000 1.679433
3.400000 1.679749
3.500000 1.680055


==> figures/circular_array/nmse_pwd_cnn_freq_db_missing_16.txt <==
46.900000 -29.173383
70.300000 -29.665682
93.800000 -29.617377
117.200000 -29.131704
140.600000 -28.296023
164.100000 -27.321038
187.500000 -27.246889
210.900000 -26.534743
234.400000 -25.984047
257.800000 -25.207018
281.200000 -24.955346
304.700000 -24.250292
328.100000 -23.781279
351.600000 -23.005289
375.000000 -22.696286
398.400000 -22.083312
421.900000 -21.671234
445.300000 -20.954752
468.800000 -20.641780
492.200000 -20.081396
515.600000 -19.681434
539.100000 -18.950434
562.500000 -18.664635
585.900000 -18.094170
609.400000 -17.771215
632.800000 -17.078721
656.200000 -16.878487
679.700000 -16.373255
703.100000 -16.075220
726.600000 -15.423182
750.000000 -15.238957
773.400000 -14.730753
796.900000 -14.438678
820.300000 -13.768100
843.800000 -13.582634
867.200000 -13.083266
890.600000 -12.778916
914.100000 -12.120279
937.500000 -11.892943
960.900000 -11.369193
984.400000 -11.034631
1007.800000 -10.380566
1031.200000 -10.122675
1054.700000 -9.645763
1078.100000 -9.355505
1101.600000 -8.786962
1125.000000 -8.613241
1148.400000 -8.185227
1171.900000 -7.962454
1195.300000 -7.355029
1218.800000 -7.217777
1242.200000 -6.856620
1265.600000 -6.756740
1289.100000 -6.292131
1312.500000 -6.309876
1335.900000 -6.029860
1359.400000 -5.981699
1382.800000 -5.555898
1406.200000 -5.596145
1429.700000 -5.501766
1453.100000 -5.473344
1476.600000 -5.175352
1500.000000 -5.048847


==> figures/circular_array/nmse_pwd_cnn_freq_db_missing_32.txt <==
46.900000 -27.574966
70.300000 -26.404514
93.800000 -25.090286
117.200000 -23.420889
140.600000 -22.357980
164.100000 -20.827874
187.500000 -19.947926
210.900000 -18.718744
234.400000 -17.701333
257.800000 -16.420390
281.200000 -15.481770
304.700000 -14.211113
328.100000 -13.082240
351.600000 -11.636797
375.000000 -10.572331
398.400000 -9.112879
421.900000 -7.955267
445.300000 -6.747973
468.800000 -6.516722
492.200000 -6.628273
515.600000 -7.107108
539.100000 -7.235071
562.500000 -7.214914
585.900000 -6.787998
609.400000 -6.391662
632.800000 -5.880595
656.200000 -5.748085
679.700000 -5.527991
703.100000 -5.571701
726.600000 -5.400686
750.000000 -5.593265
773.400000 -5.475005
796.900000 -5.533815
820.300000 -5.282343
843.800000 -5.339478
867.200000 -5.133448
890.600000 -5.058883
914.100000 -4.741120
937.500000 -4.663908
960.900000 -4.375849
984.400000 -4.199255
1007.800000 -3.851884
1031.200000 -3.732804
1054.700000 -3.467349
1078.100000 -3.356303
1101.600000 -3.125942
1125.000000 -3.128645
1148.400000 -2.935966
1171.900000 -2.857543
1195.300000 -2.618621
1218.800000 -2.629109
1242.200000 -2.515450
1265.600000 -2.548543
1289.100000 -2.422595
1312.500000 -2.480042
1335.900000 -2.408381
1359.400000 -2.428308
1382.800000 -2.279096
1406.200000 -2.332249
1429.700000 -2.359126
1453.100000 -2.324099
1476.600000 -2.190114
1500.000000 -2.342349


==> figures/circular_array/nmse_pwd_cnn_freq_db_missing_48.txt <==
46.900000 -22.096340
70.300000 -17.938303
93.800000 -15.482362
117.200000 -13.091065
140.600000 -11.478414
164.100000 -9.191827
187.500000 -8.128923
210.900000 -6.327861
234.400000 -5.464920
257.800000 -3.938475
281.200000 -3.597909
304.700000 -2.864024
328.100000 -3.076592
351.600000 -2.907129
375.000000 -3.276245
398.400000 -2.692676
421.900000 -2.186950
445.300000 -1.191356
468.800000 -0.756515
492.200000 -0.321884
515.600000 -0.593335
539.100000 -1.001656
562.500000 -1.585070
585.900000 -1.597141
609.400000 -1.532647
632.800000 -1.289914
656.200000 -1.243779
679.700000 -1.115902
703.100000 -1.095292
726.600000 -1.010030
750.000000 -1.058609
773.400000 -1.042691
796.900000 -1.101015
820.300000 -1.082802
843.800000 -1.152713
867.200000 -1.078516
890.600000 -1.073623
914.100000 -0.994210
937.500000 -1.058908
960.900000 -0.989473
984.400000 -0.967232
1007.800000 -0.793679
1031.200000 -0.769121
1054.700000 -0.651949
1078.100000 -0.663099
1101.600000 -0.581353
1125.000000 -0.625028
1148.400000 -0.501285
1171.900000 -0.502711
1195.300000 -0.487604
1218.800000 -0.603530
1242.200000 -0.573676
1265.600000 -0.599592
1289.100000 -0.521788
1312.500000 -0.565516
1335.900000 -0.516598
1359.400000 -0.562727
1382.800000 -0.528201
1406.200000 -0.625694
1429.700000 -0.684545
1453.100000 -0.639018
1476.600000 -0.483964
1500.000000 -0.753830


==> figures/circular_array/nmse_pwd_cnn_radius_db_missing_16.txt <==
1.600000 -10.971976
1.600000 -10.707388
1.800000 -10.373709
1.900000 -10.325604
2.000000 -10.420829
2.100000 -10.228857
2.200000 -10.127340
2.300000 -10.287179
2.400000 -10.196307
2.500000 -10.149703
2.600000 -10.248153
2.700000 -10.349264
2.800000 -10.287177
2.900000 -10.314500
3.000000 -10.344726
3.100000 -10.304675
3.200000 -10.449352
3.300000 -10.588573
3.400000 -10.558142
3.500000 -10.464662


==> figures/circular_array/nmse_pwd_cnn_radius_db_missing_32.txt <==
1.600000 -4.171155
1.600000 -4.017807
1.800000 -3.874444
1.900000 -3.654003
2.000000 -3.702684
2.100000 -3.720145
2.200000 -3.669284
2.300000 -3.678104
2.400000 -3.737437
2.500000 -3.747218
2.600000 -3.693317
2.700000 -3.700957
2.800000 -3.763780
2.900000 -3.790332
3.000000 -3.804647
3.100000 -3.838818
3.200000 -3.968722
3.300000 -4.137327
3.400000 -4.190754
3.500000 -4.260215


==> figures/circular_array/nmse_pwd_cnn_radius_db_missing_48.txt <==
1.600000 -1.136367
1.600000 -0.992670
1.800000 -0.880679
1.900000 -0.757902
2.000000 -0.748728
2.100000 -0.706517
2.200000 -0.679174
2.300000 -0.672948
2.400000 -0.677807
2.500000 -0.685197
2.600000 -0.678739
2.700000 -0.688661
2.800000 -0.690913
2.900000 -0.704413
3.000000 -0.724202
3.100000 -0.745420
3.200000 -0.857489
3.300000 -0.949307
3.400000 -0.954414
3.500000 -0.984026


==> figures/circular_array/nmse_pwd_freq_db_missing_16.txt <==
46.900000 -7.504932
70.300000 -8.235793
93.800000 -8.709931
117.200000 -9.118928
140.600000 -9.281620
164.100000 -9.580982
187.500000 -9.678594
210.900000 -10.030227
234.400000 -9.974726
257.800000 -10.204931
281.200000 -10.314621
304.700000 -10.113889
328.100000 -10.113427
351.600000 -9.867094
375.000000 -9.798426
398.400000 -9.534439
421.900000 -9.406464
445.300000 -9.257405
468.800000 -9.017853
492.200000 -8.871102
515.600000 -8.646432
539.100000 -8.510036
562.500000 -8.375167
585.900000 -8.184449
609.400000 -8.063215
632.800000 -7.893339
656.200000 -7.781124
679.700000 -7.632220
703.100000 -7.536154
726.600000 -7.445390
750.000000 -7.327877
773.400000 -7.245464
796.900000 -7.132418
820.300000 -7.046110
843.800000 -6.959185
867.200000 -6.855286
890.600000 -6.779323
914.100000 -6.688720
937.500000 -6.618911
960.900000 -6.531908
984.400000 -6.460629
1007.800000 -6.387839
1031.200000 -6.302421
1054.700000 -6.230362
1078.100000 -6.147817
1101.600000 -6.078403
1125.000000 -6.010280
1148.400000 -5.933978
1171.900000 -5.868579
1195.300000 -5.795169
1218.800000 -5.732138
1242.200000 -5.661499
1265.600000 -5.599839
1289.100000 -5.537938
1312.500000 -5.468005
1335.900000 -5.406110
1359.400000 -5.336697
1382.800000 -5.274425
1406.200000 -5.211061
1429.700000 -5.139775
1453.100000 -5.074947
1476.600000 -5.003736
1500.000000 -4.939773


==> figures/circular_array/nmse_pwd_freq_db_missing_32.txt <==
46.900000 -4.377228
70.300000 -4.902328
93.800000 -5.481071
117.200000 -5.200776
140.600000 -5.551606
164.100000 -5.599483
187.500000 -5.317667
210.900000 -5.276461
234.400000 -5.059361
257.800000 -5.026501
281.200000 -4.980968
304.700000 -4.881192
328.100000 -4.870605
351.600000 -4.757234
375.000000 -4.723919
398.400000 -4.570640
421.900000 -4.504196
445.300000 -4.414118
468.800000 -4.239896
492.200000 -4.138982
515.600000 -3.985358
539.100000 -3.890424
562.500000 -3.793092
585.900000 -3.657809
609.400000 -3.557490
632.800000 -3.421605
656.200000 -3.318850
679.700000 -3.186252
703.100000 -3.081637
726.600000 -2.975893
750.000000 -2.852132
773.400000 -2.749793
796.900000 -2.629920
820.300000 -2.531402
843.800000 -2.435422
867.200000 -2.328816
890.600000 -2.239445
914.100000 -2.141079
937.500000 -2.059090
960.900000 -1.969767
984.400000 -1.894119
1007.800000 -1.818609
1031.200000 -1.734975
1054.700000 -1.658413
1078.100000 -1.573678
1101.600000 -1.496031
1125.000000 -1.419058
1148.400000 -1.337536
1171.900000 -1.264838
1195.300000 -1.188311
1218.800000 -1.119715
1242.200000 -1.046808
1265.600000 -0.980624
1289.100000 -0.915206
1312.500000 -0.845095
1335.900000 -0.780468
1359.400000 -0.710799
1382.800000 -0.645763
1406.200000 -0.580429
1429.700000 -0.510861
1453.100000 -0.446192
1476.600000 -0.378039
1500.000000 -0.314982


==> figures/circular_array/nmse_pwd_freq_db_missing_48.txt <==
46.900000 -8.983897
70.300000 -8.236824
93.800000 -6.443240
117.200000 -5.534157
140.600000 -4.249418
164.100000 -3.542197
187.500000 -3.082747
210.900000 -2.678980
234.400000 -2.254756
257.800000 -1.962302
281.200000 -1.689796
304.700000 -1.381735
328.100000 -1.122284
351.600000 -0.852764
375.000000 -0.618363
398.400000 -0.373845
421.900000 -0.192185
445.300000 -0.011099
468.800000 0.189965
492.200000 0.357889
515.600000 0.531074
539.100000 0.681367
562.500000 0.826453
585.900000 0.981164
609.400000 1.118361
632.800000 1.263586
656.200000 1.394019
679.700000 1.529897
703.100000 1.654021
726.600000 1.772956
750.000000 1.892834
773.400000 1.999494
796.900000 2.107424
820.300000 2.205632
843.800000 2.300998
867.200000 2.397558
890.600000 2.487104
914.100000 2.578117
937.500000 2.663710
960.900000 2.749755
984.400000 2.830099
1007.800000 2.908062
1031.200000 2.985678
1054.700000 3.059595
1078.100000 3.133982
1101.600000 3.205610
1125.000000 3.276825
1148.400000 3.348592
1171.900000 3.418458
1195.300000 3.488542
1218.800000 3.555976
1242.200000 3.623208
1265.600000 3.688219
1289.100000 3.752709
1312.500000 3.817959
1335.900000 3.882070
1359.400000 3.946887
1382.800000 4.010559
1406.200000 4.073845
1429.700000 4.137418
1453.100000 4.199310
1476.600000 4.261197
1500.000000 4.321539


==> figures/circular_array/nmse_pwd_radius_db_missing_16.txt <==
1.600000 -6.311503
1.600000 -6.343786
1.800000 -6.362493
1.900000 -6.372224
2.000000 -6.376825
2.100000 -6.379121
2.200000 -6.380865
2.300000 -6.382946
2.400000 -6.385673
2.500000 -6.389029
2.600000 -6.392820
2.700000 -6.396811
2.800000 -6.400767
2.900000 -6.404490
3.000000 -6.407842
3.100000 -6.410708
3.200000 -6.413035
3.300000 -6.414793
3.400000 -6.415978
3.500000 -6.416610


==> figures/circular_array/nmse_pwd_radius_db_missing_32.txt <==
1.600000 -1.760099
1.600000 -1.784508
1.800000 -1.799525
1.900000 -1.807352
2.000000 -1.810722
2.100000 -1.811976
2.200000 -1.812693
2.300000 -1.813733
2.400000 -1.815437
2.500000 -1.817823
2.600000 -1.820748
2.700000 -1.824003
2.800000 -1.827380
2.900000 -1.830691
3.000000 -1.833796
3.100000 -1.836581
3.200000 -1.838984
3.300000 -1.840963
3.400000 -1.842504
3.500000 -1.843608


==> figures/circular_array/nmse_pwd_radius_db_missing_48.txt <==
1.600000 2.928830
1.600000 2.919176
1.800000 2.914179
1.900000 2.911903
2.000000 2.910993
2.100000 2.910589
2.200000 2.910211
2.300000 2.909643
2.400000 2.908839
2.500000 2.907838
2.600000 2.906719
2.700000 2.905564
2.800000 2.904450
2.900000 2.903438
3.000000 2.902569
3.100000 2.901876
3.200000 2.901366
3.300000 2.901050
3.400000 2.900922
3.500000 2.900975


==> figures/circular_array/nmse_wfs_freq_db_missing_16.txt <==
46.900000 12.159467
70.300000 13.650838
93.800000 14.552852
117.200000 15.096856
140.600000 15.418054
164.100000 15.607595
187.500000 15.728807
210.900000 15.821663
234.400000 15.905992
257.800000 15.987146
281.200000 16.063406
304.700000 16.132143
328.100000 16.193083
351.600000 16.248337
375.000000 16.300915
398.400000 16.353102
421.900000 16.405718
445.300000 16.458389
468.800000 16.510294
492.200000 16.560839
515.600000 16.609798
539.100000 16.657183
562.500000 16.702930
585.900000 16.746838
609.400000 16.788664
632.800000 16.828295
656.200000 16.865856
679.700000 16.901648
703.100000 16.936001
726.600000 16.969160
750.000000 17.001234
773.400000 17.032240
796.900000 17.062243
820.300000 17.091354
843.800000 17.119738
867.200000 17.147537
890.600000 17.174818
914.100000 17.201593
937.500000 17.227823
960.900000 17.253494
984.400000 17.278625
1007.800000 17.303282
1031.200000 17.327528
1054.700000 17.351402
1078.100000 17.374958
1101.600000 17.398216
1125.000000 17.421230
1148.400000 17.444021
1171.900000 17.466614
1195.300000 17.488997
1218.800000 17.511124
1242.200000 17.532951
1265.600000 17.554489
1289.100000 17.575748
1312.500000 17.596781
1335.900000 17.617687
1359.400000 17.638599
1382.800000 17.659586
1406.200000 17.680756
1429.700000 17.702175
1453.100000 17.723900
1476.600000 17.745995
1500.000000 17.768484


==> figures/circular_array/nmse_wfs_freq_db_missing_32.txt <==
46.900000 8.254288
70.300000 9.857624
93.800000 10.836134
117.200000 11.445440
140.600000 11.828637
164.100000 12.078640
187.500000 12.257681
210.900000 12.403809
234.400000 12.535526
257.800000 12.658143
281.200000 12.770987
304.700000 12.872983
328.100000 12.965256
351.600000 13.050953
375.000000 13.133762
398.400000 13.216360
421.900000 13.299785
445.300000 13.383766
468.800000 13.467394
492.200000 13.549839
515.600000 13.630550
539.100000 13.709208
562.500000 13.785573
585.900000 13.859421
609.400000 13.930647
632.800000 13.999391
656.200000 14.066074
679.700000 14.131211
703.100000 14.195361
726.600000 14.258881
750.000000 14.321879
773.400000 14.384331
796.900000 14.446077
820.300000 14.506997
843.800000 14.566951
867.200000 14.625793
890.600000 14.683321
914.100000 14.739334
937.500000 14.793687
960.900000 14.846287
984.400000 14.897217
1007.800000 14.946644
1031.200000 14.994845
1054.700000 15.042130
1078.100000 15.088796
1101.600000 15.135086
1125.000000 15.181175
1148.400000 15.227164
1171.900000 15.273081
1195.300000 15.318893
1218.800000 15.364481
1242.200000 15.409767
1265.600000 15.454681
1289.100000 15.499158
1312.500000 15.543151
1335.900000 15.586683
1359.400000 15.629759
1382.800000 15.672425
1406.200000 15.714748
1429.700000 15.756808
1453.100000 15.798693
1476.600000 15.840454
1500.000000 15.882135


==> figures/circular_array/nmse_wfs_freq_db_missing_48.txt <==
46.900000 0.894682
70.300000 2.702022
93.800000 3.879184
117.200000 4.695168
140.600000 5.294323
164.100000 5.762663
187.500000 6.151871
210.900000 6.490856
234.400000 6.794117
257.800000 7.068706
281.200000 7.319269
304.700000 7.550510
328.100000 7.767313
351.600000 7.973777
375.000000 8.172246
398.400000 8.363111
421.900000 8.545512
445.300000 8.718507
468.800000 8.881926
492.200000 9.036701
515.600000 9.184614
539.100000 9.327651
562.500000 9.467443
585.900000 9.604951
609.400000 9.740374
632.800000 9.873466
656.200000 10.003679
679.700000 10.130369
703.100000 10.252970
726.600000 10.371019
750.000000 10.484242
773.400000 10.592569
796.900000 10.696144
820.300000 10.795293
843.800000 10.890437
867.200000 10.981997
890.600000 11.070308
914.100000 11.155652
937.500000 11.238193
960.900000 11.318082
984.400000 11.395491
1007.800000 11.470552
1031.200000 11.543474
1054.700000 11.614426
1078.100000 11.683599
1101.600000 11.751177
1125.000000 11.817374
1148.400000 11.882364
1171.900000 11.946323
1195.300000 12.009419
1218.800000 12.071793
1242.200000 12.133555
1265.600000 12.194858
1289.100000 12.255794
1312.500000 12.316457
1335.900000 12.376888
1359.400000 12.437094
1382.800000 12.497025
1406.200000 12.556606
1429.700000 12.615765
1453.100000 12.674393
1476.600000 12.732471
1500.000000 12.789968


==> figures/circular_array/nmse_wfs_radius_db_missing_16.txt <==
1.600000 17.274006
1.600000 17.281385
1.800000 17.286900
1.900000 17.291319
2.000000 17.295071
2.100000 17.298273
2.200000 17.300997
2.300000 17.303270
2.400000 17.305180
2.500000 17.306774
2.600000 17.308134
2.700000 17.309315
2.800000 17.310350
2.900000 17.311275
3.000000 17.312111
3.100000 17.312881
3.200000 17.313587
3.300000 17.314240
3.400000 17.314838
3.500000 17.315405


==> figures/circular_array/nmse_wfs_radius_db_missing_32.txt <==
1.600000 14.944963
1.600000 14.945207
1.800000 14.945311
1.900000 14.945455
2.000000 14.945704
2.100000 14.946037
2.200000 14.946342
2.300000 14.946602
2.400000 14.946804
2.500000 14.946939
2.600000 14.947043
2.700000 14.947127
2.800000 14.947187
2.900000 14.947248
3.000000 14.947309
3.100000 14.947376
3.200000 14.947447
3.300000 14.947518
3.400000 14.947587
3.500000 14.947664


==> figures/circular_array/nmse_wfs_radius_db_missing_48.txt <==
1.600000 11.453978
1.600000 11.456642
1.800000 11.459218
1.900000 11.461644
2.000000 11.463928
2.100000 11.466026
2.200000 11.467896
2.300000 11.469560
2.400000 11.471004
2.500000 11.472286
2.600000 11.473410
2.700000 11.474399
2.800000 11.475288
2.900000 11.476092
3.000000 11.476810
3.100000 11.477466
3.200000 11.478064
3.300000 11.478616
3.400000 11.479128
3.500000 11.479589


==> figures/circular_array/ssim_awfs_freq_missing_16.txt <==
46.900000 0.901543
70.300000 0.876500
93.800000 0.849296
117.200000 0.822243
140.600000 0.794966
164.100000 0.768113
187.500000 0.741807
210.900000 0.711876
234.400000 0.681128
257.800000 0.647614
281.200000 0.619556
304.700000 0.606382
328.100000 0.607821
351.600000 0.614930
375.000000 0.621362
398.400000 0.625085
421.900000 0.626521
445.300000 0.625382
468.800000 0.618359
492.200000 0.608371
515.600000 0.603330
539.100000 0.604883
562.500000 0.608340
585.900000 0.609487
609.400000 0.610100
632.800000 0.610470
656.200000 0.610485
679.700000 0.610312
703.100000 0.607225
726.600000 0.600247
750.000000 0.594063
773.400000 0.593299
796.900000 0.591987
820.300000 0.592094
843.800000 0.591328
867.200000 0.591205
890.600000 0.590228
914.100000 0.587503
937.500000 0.583716
960.900000 0.580534
984.400000 0.578102
1007.800000 0.575026
1031.200000 0.569394
1054.700000 0.564015
1078.100000 0.559322
1101.600000 0.553976
1125.000000 0.546467
1148.400000 0.537767
1171.900000 0.529227
1195.300000 0.521638
1218.800000 0.514950
1242.200000 0.508696
1265.600000 0.502905
1289.100000 0.497872
1312.500000 0.491889
1335.900000 0.485876
1359.400000 0.483153
1382.800000 0.479604
1406.200000 0.474510
1429.700000 0.468688
1453.100000 0.462224
1476.600000 0.455886
1500.000000 0.450068


==> figures/circular_array/ssim_awfs_freq_missing_32.txt <==
46.900000 0.840695
70.300000 0.767317
93.800000 0.695108
117.200000 0.639678
140.600000 0.599052
164.100000 0.568865
187.500000 0.546946
210.900000 0.532104
234.400000 0.524488
257.800000 0.517222
281.200000 0.508788
304.700000 0.498706
328.100000 0.492105
351.600000 0.494148
375.000000 0.499574
398.400000 0.503601
421.900000 0.503590
445.300000 0.503673
468.800000 0.506271
492.200000 0.513217
515.600000 0.525782
539.100000 0.534061
562.500000 0.539419
585.900000 0.539762
609.400000 0.537816
632.800000 0.534748
656.200000 0.531452
679.700000 0.530353
703.100000 0.526648
726.600000 0.518809
750.000000 0.511124
773.400000 0.504022
796.900000 0.496568
820.300000 0.488674
843.800000 0.478531
867.200000 0.471669
890.600000 0.465121
914.100000 0.460461
937.500000 0.455631
960.900000 0.452782
984.400000 0.453024
1007.800000 0.452543
1031.200000 0.451171
1054.700000 0.449009
1078.100000 0.446186
1101.600000 0.447075
1125.000000 0.446161
1148.400000 0.443755
1171.900000 0.440091
1195.300000 0.435559
1218.800000 0.432207
1242.200000 0.430987
1265.600000 0.430014
1289.100000 0.428668
1312.500000 0.426193
1335.900000 0.422070
1359.400000 0.418090
1382.800000 0.414563
1406.200000 0.412156
1429.700000 0.410368
1453.100000 0.409446
1476.600000 0.407984
1500.000000 0.405103


==> figures/circular_array/ssim_awfs_freq_missing_48.txt <==
46.900000 0.663605
70.300000 0.587073
93.800000 0.518760
117.200000 0.469641
140.600000 0.445280
164.100000 0.443309
187.500000 0.459175
210.900000 0.459535
234.400000 0.456390
257.800000 0.451359
281.200000 0.457159
304.700000 0.462957
328.100000 0.461608
351.600000 0.454348
375.000000 0.446364
398.400000 0.437822
421.900000 0.425752
445.300000 0.420514
468.800000 0.422100
492.200000 0.428599
515.600000 0.437879
539.100000 0.443600
562.500000 0.443033
585.900000 0.439496
609.400000 0.435338
632.800000 0.431827
656.200000 0.429427
679.700000 0.427780
703.100000 0.425646
726.600000 0.424027
750.000000 0.425050
773.400000 0.427252
796.900000 0.428564
820.300000 0.428437
843.800000 0.428564
867.200000 0.426580
890.600000 0.425499
914.100000 0.424287
937.500000 0.422963
960.900000 0.422722
984.400000 0.422563
1007.800000 0.422019
1031.200000 0.421005
1054.700000 0.420193
1078.100000 0.419762
1101.600000 0.418377
1125.000000 0.417500
1148.400000 0.416319
1171.900000 0.414831
1195.300000 0.413479
1218.800000 0.411951
1242.200000 0.411015
1265.600000 0.411350
1289.100000 0.410977
1312.500000 0.410629
1335.900000 0.407988
1359.400000 0.403857
1382.800000 0.399983
1406.200000 0.397981
1429.700000 0.396783
1453.100000 0.395092
1476.600000 0.393737
1500.000000 0.392622


==> figures/circular_array/ssim_awfs_radius_missing_16.txt <==
1.600000 0.639213
1.600000 0.628494
1.800000 0.620845
1.900000 0.612605
2.000000 0.604873
2.100000 0.596748
2.200000 0.588511
2.300000 0.582141
2.400000 0.575739
2.500000 0.568454
2.600000 0.565147
2.700000 0.559813
2.800000 0.555960
2.900000 0.554048
3.000000 0.549505
3.100000 0.546292
3.200000 0.541152
3.300000 0.539518
3.400000 0.536720
3.500000 0.534745


==> figures/circular_array/ssim_awfs_radius_missing_32.txt <==
1.600000 0.551033
1.600000 0.532535
1.800000 0.514163
1.900000 0.500452
2.000000 0.489677
2.100000 0.478622
2.200000 0.468437
2.300000 0.458571
2.400000 0.450577
2.500000 0.442522
2.600000 0.437287
2.700000 0.430288
2.800000 0.425453
2.900000 0.420968
3.000000 0.416245
3.100000 0.413063
3.200000 0.410683
3.300000 0.407158
3.400000 0.403076
3.500000 0.400040


==> figures/circular_array/ssim_awfs_radius_missing_48.txt <==
1.600000 0.490049
1.600000 0.478828
1.800000 0.467017
1.900000 0.457794
2.000000 0.450132
2.100000 0.443568
2.200000 0.438384
2.300000 0.429855
2.400000 0.422357
2.500000 0.417777
2.600000 0.412003
2.700000 0.407875
2.800000 0.403088
2.900000 0.399006
3.000000 0.394791
3.100000 0.392363
3.200000 0.388345
3.300000 0.385565
3.400000 0.382053
3.500000 0.379541


==> figures/circular_array/ssim_pm_freq_missing_16.txt <==
46.900000 0.966752
70.300000 0.948273
93.800000 0.936765
117.200000 0.925615
140.600000 0.909074
164.100000 0.884652
187.500000 0.853088
210.900000 0.824100
234.400000 0.799198
257.800000 0.772256
281.200000 0.749889
304.700000 0.743565
328.100000 0.740000
351.600000 0.725839
375.000000 0.704947
398.400000 0.680856
421.900000 0.653603
445.300000 0.622464
468.800000 0.581649
492.200000 0.495433
515.600000 0.364627
539.100000 0.287789
562.500000 0.286905
585.900000 0.257457
609.400000 0.204688
632.800000 0.255069
656.200000 0.241255
679.700000 0.228876
703.100000 0.225090
726.600000 0.173143
750.000000 0.179432
773.400000 0.185470
796.900000 0.148334
820.300000 0.165071
843.800000 0.147941
867.200000 0.124565
890.600000 0.137114
914.100000 0.138710
937.500000 0.148644
960.900000 0.118650
984.400000 0.122930
1007.800000 0.148933
1031.200000 0.138978
1054.700000 0.131218
1078.100000 0.137970
1101.600000 0.164588
1125.000000 0.153920
1148.400000 0.131537
1171.900000 0.121781
1195.300000 0.139820
1218.800000 0.114657
1242.200000 0.107247
1265.600000 0.114259
1289.100000 0.117118
1312.500000 0.118924
1335.900000 0.107178
1359.400000 0.119770
1382.800000 0.122600
1406.200000 0.120132
1429.700000 0.120549
1453.100000 0.121508
1476.600000 0.130948
1500.000000 0.115413


==> figures/circular_array/ssim_pm_freq_missing_32.txt <==
46.900000 0.876430
70.300000 0.804807
93.800000 0.737606
117.200000 0.684258
140.600000 0.656745
164.100000 0.644111
187.500000 0.626629
210.900000 0.612893
234.400000 0.600116
257.800000 0.593412
281.200000 0.584913
304.700000 0.584141
328.100000 0.584258
351.600000 0.578938
375.000000 0.573925
398.400000 0.569119
421.900000 0.553307
445.300000 0.516107
468.800000 0.413414
492.200000 0.450887
515.600000 0.442047
539.100000 0.391257
562.500000 0.358628
585.900000 0.372533
609.400000 0.317290
632.800000 0.287718
656.200000 0.304230
679.700000 0.317600
703.100000 0.293711
726.600000 0.237942
750.000000 0.269796
773.400000 0.242405
796.900000 0.216915
820.300000 0.222578
843.800000 0.238699
867.200000 0.218872
890.600000 0.194212
914.100000 0.192255
937.500000 0.238256
960.900000 0.240467
984.400000 0.210559
1007.800000 0.218860
1031.200000 0.229020
1054.700000 0.177009
1078.100000 0.196810
1101.600000 0.189335
1125.000000 0.171893
1148.400000 0.149799
1171.900000 0.145606
1195.300000 0.161577
1218.800000 0.159886
1242.200000 0.163806
1265.600000 0.158930
1289.100000 0.156299
1312.500000 0.160338
1335.900000 0.140970
1359.400000 0.152764
1382.800000 0.136901
1406.200000 0.129428
1429.700000 0.128639
1453.100000 0.158003
1476.600000 0.154174
1500.000000 0.146873


==> figures/circular_array/ssim_pm_freq_missing_48.txt <==
46.900000 0.698685
70.300000 0.625499
93.800000 0.562276
117.200000 0.543605
140.600000 0.547820
164.100000 0.560227
187.500000 0.567862
210.900000 0.547718
234.400000 0.532537
257.800000 0.521780
281.200000 0.497549
304.700000 0.478056
328.100000 0.466997
351.600000 0.464497
375.000000 0.461225
398.400000 0.434128
421.900000 0.408210
445.300000 0.396822
468.800000 0.366426
492.200000 0.316447
515.600000 0.339862
539.100000 0.343654
562.500000 0.290869
585.900000 0.303707
609.400000 0.333438
632.800000 0.335650
656.200000 0.333724
679.700000 0.311600
703.100000 0.296473
726.600000 0.315388
750.000000 0.311450
773.400000 0.287861
796.900000 0.302900
820.300000 0.279746
843.800000 0.277146
867.200000 0.283176
890.600000 0.291174
914.100000 0.290413
937.500000 0.284971
960.900000 0.278084
984.400000 0.262412
1007.800000 0.245661
1031.200000 0.236727
1054.700000 0.224547
1078.100000 0.211015
1101.600000 0.192592
1125.000000 0.191567
1148.400000 0.208257
1171.900000 0.204905
1195.300000 0.208646
1218.800000 0.208134
1242.200000 0.200274
1265.600000 0.206990
1289.100000 0.196246
1312.500000 0.185727
1335.900000 0.203091
1359.400000 0.177505
1382.800000 0.180534
1406.200000 0.198970
1429.700000 0.186599
1453.100000 0.175262
1476.600000 0.164631
1500.000000 0.168319


==> figures/circular_array/ssim_pm_radius_missing_16.txt <==
1.600000 0.156923
1.600000 0.154854
1.800000 0.152863
1.900000 0.151719
2.000000 0.150637
2.100000 0.149747
2.200000 0.148998
2.300000 0.148375
2.400000 0.148049
2.500000 0.147874
2.600000 0.147660
2.700000 0.147605
2.800000 0.147505
2.900000 0.147281
3.000000 0.146991
3.100000 0.146742
3.200000 0.146635
3.300000 0.146293
3.400000 0.146073
3.500000 0.145829


==> figures/circular_array/ssim_pm_radius_missing_32.txt <==
1.600000 0.240142
1.600000 0.235789
1.800000 0.232550
1.900000 0.229798
2.000000 0.227153
2.100000 0.224886
2.200000 0.222691
2.300000 0.220769
2.400000 0.218957
2.500000 0.217070
2.600000 0.215659
2.700000 0.214300
2.800000 0.213025
2.900000 0.211813
3.000000 0.210746
3.100000 0.209949
3.200000 0.209025
3.300000 0.208302
3.400000 0.207530
3.500000 0.207049


==> figures/circular_array/ssim_pm_radius_missing_48.txt <==
1.600000 0.278514
1.600000 0.271881
1.800000 0.266803
1.900000 0.262329
2.000000 0.258673
2.100000 0.255198
2.200000 0.251956
2.300000 0.248917
2.400000 0.246433
2.500000 0.243888
2.600000 0.241418
2.700000 0.239249
2.800000 0.236973
2.900000 0.234927
3.000000 0.233046
3.100000 0.231614
3.200000 0.230045
3.300000 0.228396
3.400000 0.227082
3.500000 0.225879


==> figures/circular_array/ssim_pwd_apwd_freq_missing_16.txt <==
46.900000 0.971264
70.300000 0.957089
93.800000 0.953202
117.200000 0.939629
140.600000 0.917029
164.100000 0.892591
187.500000 0.870186
210.900000 0.849747
234.400000 0.835970
257.800000 0.810337
281.200000 0.795151
304.700000 0.780808
328.100000 0.767820
351.600000 0.762639
375.000000 0.745523
398.400000 0.726677
421.900000 0.704822
445.300000 0.685175
468.800000 0.659261
492.200000 0.623200
515.600000 0.578638
539.100000 0.555839
562.500000 0.549184
585.900000 0.538775
609.400000 0.516038
632.800000 0.486756
656.200000 0.465969
679.700000 0.458490
703.100000 0.456392
726.600000 0.437627
750.000000 0.422012
773.400000 0.413162
796.900000 0.401945
820.300000 0.394669
843.800000 0.386971
867.200000 0.383857
890.600000 0.385467
914.100000 0.392525
937.500000 0.396296
960.900000 0.396051
984.400000 0.390554
1007.800000 0.381400
1031.200000 0.364243
1054.700000 0.341592
1078.100000 0.353728
1101.600000 0.352641
1125.000000 0.339276
1148.400000 0.318570
1171.900000 0.307906
1195.300000 0.304251
1218.800000 0.301064
1242.200000 0.295879
1265.600000 0.293536
1289.100000 0.290749
1312.500000 0.284133
1335.900000 0.278172
1359.400000 0.276816
1382.800000 0.279507
1406.200000 0.283155
1429.700000 0.282795
1453.100000 0.278964
1476.600000 0.272458
1500.000000 0.265188


==> figures/circular_array/ssim_pwd_apwd_freq_missing_32.txt <==
46.900000 0.890357
70.300000 0.823212
93.800000 0.764740
117.200000 0.710024
140.600000 0.659300
164.100000 0.639403
187.500000 0.630698
210.900000 0.612676
234.400000 0.607808
257.800000 0.593363
281.200000 0.578368
304.700000 0.575953
328.100000 0.576013
351.600000 0.573725
375.000000 0.572558
398.400000 0.570221
421.900000 0.567608
445.300000 0.559439
468.800000 0.549410
492.200000 0.528556
515.600000 0.492491
539.100000 0.476776
562.500000 0.472726
585.900000 0.467335
609.400000 0.457049
632.800000 0.444175
656.200000 0.433628
679.700000 0.426750
703.100000 0.423377
726.600000 0.407915
750.000000 0.379258
773.400000 0.357724
796.900000 0.343017
820.300000 0.333394
843.800000 0.331032
867.200000 0.322186
890.600000 0.314589
914.100000 0.318866
937.500000 0.321743
960.900000 0.319933
984.400000 0.316403
1007.800000 0.307072
1031.200000 0.302537
1054.700000 0.285666
1078.100000 0.275241
1101.600000 0.267957
1125.000000 0.257454
1148.400000 0.248624
1171.900000 0.230218
1195.300000 0.228728
1218.800000 0.228747
1242.200000 0.220145
1265.600000 0.214091
1289.100000 0.218316
1312.500000 0.208657
1335.900000 0.195800
1359.400000 0.188037
1382.800000 0.192738
1406.200000 0.196103
1429.700000 0.199033
1453.100000 0.197383
1476.600000 0.195356
1500.000000 0.195733


==> figures/circular_array/ssim_pwd_apwd_freq_missing_48.txt <==
46.900000 0.713896
70.300000 0.639731
93.800000 0.578585
117.200000 0.557836
140.600000 0.540304
164.100000 0.545483
187.500000 0.559746
210.900000 0.547208
234.400000 0.533297
257.800000 0.522101
281.200000 0.512223
304.700000 0.503467
328.100000 0.494458
351.600000 0.486439
375.000000 0.479045
398.400000 0.463632
421.900000 0.448033
445.300000 0.440041
468.800000 0.435028
492.200000 0.421647
515.600000 0.403634
539.100000 0.395395
562.500000 0.381986
585.900000 0.371785
609.400000 0.364273
632.800000 0.354229
656.200000 0.349180
679.700000 0.348401
703.100000 0.349704
726.600000 0.347171
750.000000 0.338010
773.400000 0.331131
796.900000 0.320998
820.300000 0.318203
843.800000 0.311675
867.200000 0.312582
890.600000 0.313459
914.100000 0.309437
937.500000 0.302733
960.900000 0.300048
984.400000 0.295919
1007.800000 0.283894
1031.200000 0.263498
1054.700000 0.248513
1078.100000 0.242033
1101.600000 0.238055
1125.000000 0.233508
1148.400000 0.227847
1171.900000 0.220773
1195.300000 0.215509
1218.800000 0.217321
1242.200000 0.217245
1265.600000 0.216082
1289.100000 0.213725
1312.500000 0.210755
1335.900000 0.201998
1359.400000 0.200899
1382.800000 0.204480
1406.200000 0.204474
1429.700000 0.200904
1453.100000 0.194502
1476.600000 0.188149
1500.000000 0.182967


==> figures/circular_array/ssim_pwd_apwd_radius_missing_16.txt <==
1.600000 0.430053
1.600000 0.418273
1.800000 0.409748
1.900000 0.403499
2.000000 0.398425
2.100000 0.393580
2.200000 0.389018
2.300000 0.385443
2.400000 0.381921
2.500000 0.378388
2.600000 0.375296
2.700000 0.372323
2.800000 0.369663
2.900000 0.367062
3.000000 0.364703
3.100000 0.362268
3.200000 0.359959
3.300000 0.357893
3.400000 0.356117
3.500000 0.354363


==> figures/circular_array/ssim_pwd_apwd_radius_missing_32.txt <==
1.600000 0.359762
1.600000 0.349387
1.800000 0.339906
1.900000 0.331502
2.000000 0.324858
2.100000 0.318246
2.200000 0.313409
2.300000 0.309038
2.400000 0.305025
2.500000 0.301144
2.600000 0.298372
2.700000 0.295700
2.800000 0.293215
2.900000 0.291133
3.000000 0.289166
3.100000 0.287454
3.200000 0.285821
3.300000 0.284284
3.400000 0.282558
3.500000 0.281472


==> figures/circular_array/ssim_pwd_apwd_radius_missing_48.txt <==
1.600000 0.341221
1.600000 0.330180
1.800000 0.320786
1.900000 0.312383
2.000000 0.305001
2.100000 0.298507
2.200000 0.292499
2.300000 0.287542
2.400000 0.282911
2.500000 0.279215
2.600000 0.275254
2.700000 0.271708
2.800000 0.268618
2.900000 0.265884
3.000000 0.263249
3.100000 0.260886
3.200000 0.258579
3.300000 0.256297
3.400000 0.254521
3.500000 0.252634


==> figures/circular_array/ssim_pwd_cnn_freq_missing_16.txt <==
46.900000 0.955345
70.300000 0.921543
93.800000 0.921682
117.200000 0.900471
140.600000 0.885760
164.100000 0.866362
187.500000 0.855694
210.900000 0.827573
234.400000 0.804269
257.800000 0.775458
281.200000 0.762147
304.700000 0.741362
328.100000 0.734279
351.600000 0.710704
375.000000 0.702876
398.400000 0.688877
421.900000 0.685043
445.300000 0.666410
468.800000 0.661952
492.200000 0.646600
515.600000 0.645853
539.100000 0.634810
562.500000 0.632584
585.900000 0.622431
609.400000 0.619938
632.800000 0.608790
656.200000 0.607792
679.700000 0.600321
703.100000 0.602720
726.600000 0.597310
750.000000 0.601136
773.400000 0.600002
796.900000 0.601562
820.300000 0.597573
843.800000 0.600935
867.200000 0.600310
890.600000 0.600920
914.100000 0.595356
937.500000 0.596302
960.900000 0.591297
984.400000 0.591028
1007.800000 0.583491
1031.200000 0.585337
1054.700000 0.579376
1078.100000 0.579993
1101.600000 0.572788
1125.000000 0.575793
1148.400000 0.570369
1171.900000 0.569857
1195.300000 0.562103
1218.800000 0.563712
1242.200000 0.557805
1265.600000 0.558862
1289.100000 0.552239
1312.500000 0.555569
1335.900000 0.550637
1359.400000 0.550247
1382.800000 0.543902
1406.200000 0.545011
1429.700000 0.538836
1453.100000 0.537932
1476.600000 0.535245
1500.000000 0.533140


==> figures/circular_array/ssim_pwd_cnn_freq_missing_32.txt <==
46.900000 0.832471
70.300000 0.725510
93.800000 0.699109
117.200000 0.641451
140.600000 0.619243
164.100000 0.605432
187.500000 0.599805
210.900000 0.586459
234.400000 0.583514
257.800000 0.566375
281.200000 0.556722
304.700000 0.538629
328.100000 0.525597
351.600000 0.498523
375.000000 0.479671
398.400000 0.465426
421.900000 0.471355
445.300000 0.471735
468.800000 0.484745
492.200000 0.499072
515.600000 0.514906
539.100000 0.515204
562.500000 0.520465
585.900000 0.520702
609.400000 0.521705
632.800000 0.517623
656.200000 0.519146
679.700000 0.513279
703.100000 0.512119
726.600000 0.503596
750.000000 0.506829
773.400000 0.500979
796.900000 0.502808
820.300000 0.496817
843.800000 0.499427
867.200000 0.495797
890.600000 0.498326
914.100000 0.493472
937.500000 0.497093
960.900000 0.493212
984.400000 0.493289
1007.800000 0.482964
1031.200000 0.478123
1054.700000 0.468125
1078.100000 0.463743
1101.600000 0.455885
1125.000000 0.454575
1148.400000 0.446099
1171.900000 0.443218
1195.300000 0.438767
1218.800000 0.442575
1242.200000 0.442239
1265.600000 0.446422
1289.100000 0.446396
1312.500000 0.451191
1335.900000 0.447326
1359.400000 0.444504
1382.800000 0.439521
1406.200000 0.440921
1429.700000 0.435805
1453.100000 0.436335
1476.600000 0.429153
1500.000000 0.429629


==> figures/circular_array/ssim_pwd_cnn_freq_missing_48.txt <==
46.900000 0.622140
70.300000 0.497914
93.800000 0.475185
117.200000 0.475702
140.600000 0.460626
164.100000 0.436023
187.500000 0.437343
210.900000 0.430858
234.400000 0.435192
257.800000 0.427806
281.200000 0.434794
304.700000 0.428362
328.100000 0.428436
351.600000 0.420789
375.000000 0.429754
398.400000 0.423082
421.900000 0.423085
445.300000 0.412077
468.800000 0.419639
492.200000 0.420576
515.600000 0.433109
539.100000 0.436319
562.500000 0.443841
585.900000 0.437039
609.400000 0.431736
632.800000 0.421396
656.200000 0.416826
679.700000 0.407258
703.100000 0.400946
726.600000 0.392892
750.000000 0.391777
773.400000 0.388132
796.900000 0.388074
820.300000 0.388002
843.800000 0.390700
867.200000 0.388835
890.600000 0.390874
914.100000 0.390445
937.500000 0.396049
960.900000 0.393618
984.400000 0.392351
1007.800000 0.383280
1031.200000 0.381091
1054.700000 0.369044
1078.100000 0.363030
1101.600000 0.347584
1125.000000 0.333174
1148.400000 0.314821
1171.900000 0.309537
1195.300000 0.314447
1218.800000 0.328037
1242.200000 0.331385
1265.600000 0.340057
1289.100000 0.341332
1312.500000 0.353181
1335.900000 0.354051
1359.400000 0.360840
1382.800000 0.357721
1406.200000 0.362341
1429.700000 0.356037
1453.100000 0.358220
1476.600000 0.343562
1500.000000 0.337262


==> figures/circular_array/ssim_pwd_cnn_radius_missing_16.txt <==
1.600000 0.662933
1.600000 0.646782
1.800000 0.631133
1.900000 0.621360
2.000000 0.609912
2.100000 0.601399
2.200000 0.594894
2.300000 0.587460
2.400000 0.581930
2.500000 0.573382
2.600000 0.569118
2.700000 0.566082
2.800000 0.561960
2.900000 0.559161
3.000000 0.555376
3.100000 0.551068
3.200000 0.549156
3.300000 0.548847
3.400000 0.549389
3.500000 0.548470


==> figures/circular_array/ssim_pwd_cnn_radius_missing_32.txt <==
1.600000 0.566570
1.600000 0.550849
1.800000 0.531199
1.900000 0.515338
2.000000 0.505962
2.100000 0.498489
2.200000 0.488197
2.300000 0.483635
2.400000 0.476511
2.500000 0.471109
2.600000 0.464638
2.700000 0.461087
2.800000 0.460647
2.900000 0.458857
3.000000 0.454411
3.100000 0.450740
3.200000 0.452815
3.300000 0.456609
3.400000 0.453794
3.500000 0.457822


==> figures/circular_array/ssim_pwd_cnn_radius_missing_48.txt <==
1.600000 0.467899
1.600000 0.447298
1.800000 0.431650
1.900000 0.418922
2.000000 0.401894
2.100000 0.396725
2.200000 0.391352
2.300000 0.379589
2.400000 0.375315
2.500000 0.372922
2.600000 0.367015
2.700000 0.360203
2.800000 0.359307
2.900000 0.359893
3.000000 0.352996
3.100000 0.354399
3.200000 0.360653
3.300000 0.358500
3.400000 0.353232
3.500000 0.355836


==> figures/circular_array/ssim_pwd_freq_missing_16.txt <==
46.900000 0.721873
70.300000 0.675348
93.800000 0.636141
117.200000 0.629379
140.600000 0.607164
164.100000 0.616429
187.500000 0.606291
210.900000 0.620233
234.400000 0.614340
257.800000 0.614599
281.200000 0.608349
304.700000 0.611469
328.100000 0.602987
351.600000 0.601071
375.000000 0.592620
398.400000 0.589249
421.900000 0.580332
445.300000 0.575561
468.800000 0.569358
492.200000 0.566819
515.600000 0.559581
539.100000 0.557073
562.500000 0.551489
585.900000 0.547271
609.400000 0.542272
632.800000 0.537872
656.200000 0.532359
679.700000 0.527481
703.100000 0.522419
726.600000 0.517645
750.000000 0.513175
773.400000 0.508917
796.900000 0.505876
820.300000 0.503360
843.800000 0.500479
867.200000 0.497260
890.600000 0.493889
914.100000 0.491289
937.500000 0.489214
960.900000 0.487366
984.400000 0.485770
1007.800000 0.484277
1031.200000 0.482876
1054.700000 0.481289
1078.100000 0.480005
1101.600000 0.478644
1125.000000 0.477284
1148.400000 0.476067
1171.900000 0.474832
1195.300000 0.474453
1218.800000 0.473509
1242.200000 0.472410
1265.600000 0.471303
1289.100000 0.470069
1312.500000 0.468972
1335.900000 0.467860
1359.400000 0.466596
1382.800000 0.465457
1406.200000 0.464329
1429.700000 0.463258
1453.100000 0.462120
1476.600000 0.461300
1500.000000 0.460070


==> figures/circular_array/ssim_pwd_freq_missing_32.txt <==
46.900000 0.671554
70.300000 0.594776
93.800000 0.564420
117.200000 0.562107
140.600000 0.562258
164.100000 0.547539
187.500000 0.560938
210.900000 0.546277
234.400000 0.552276
257.800000 0.556181
281.200000 0.555409
304.700000 0.549380
328.100000 0.549821
351.600000 0.546270
375.000000 0.547777
398.400000 0.544746
421.900000 0.544013
445.300000 0.539054
468.800000 0.537890
492.200000 0.536324
515.600000 0.533410
539.100000 0.530657
562.500000 0.526155
585.900000 0.522121
609.400000 0.519536
632.800000 0.516248
656.200000 0.512820
679.700000 0.509969
703.100000 0.506137
726.600000 0.502352
750.000000 0.498755
773.400000 0.495424
796.900000 0.491892
820.300000 0.488854
843.800000 0.485283
867.200000 0.481799
890.600000 0.478075
914.100000 0.474887
937.500000 0.471614
960.900000 0.468195
984.400000 0.464788
1007.800000 0.461785
1031.200000 0.459474
1054.700000 0.457393
1078.100000 0.455827
1101.600000 0.454062
1125.000000 0.452145
1148.400000 0.450483
1171.900000 0.448356
1195.300000 0.446462
1218.800000 0.444251
1242.200000 0.442300
1265.600000 0.440044
1289.100000 0.437813
1312.500000 0.435646
1335.900000 0.433199
1359.400000 0.430770
1382.800000 0.428418
1406.200000 0.426205
1429.700000 0.424293
1453.100000 0.422446
1476.600000 0.420631
1500.000000 0.418667


==> figures/circular_array/ssim_pwd_freq_missing_48.txt <==
46.900000 0.624168
70.300000 0.609943
93.800000 0.592758
117.200000 0.600484
140.600000 0.617601
164.100000 0.626291
187.500000 0.614062
210.900000 0.613825
234.400000 0.604832
257.800000 0.600379
281.200000 0.591361
304.700000 0.583903
328.100000 0.572767
351.600000 0.564689
375.000000 0.562723
398.400000 0.557652
421.900000 0.555350
445.300000 0.551298
468.800000 0.548692
492.200000 0.545472
515.600000 0.538741
539.100000 0.534399
562.500000 0.530539
585.900000 0.524764
609.400000 0.521195
632.800000 0.516772
656.200000 0.512929
679.700000 0.509109
703.100000 0.505569
726.600000 0.501738
750.000000 0.497599
773.400000 0.493567
796.900000 0.489303
820.300000 0.486032
843.800000 0.482746
867.200000 0.479473
890.600000 0.476574
914.100000 0.473520
937.500000 0.470660
960.900000 0.467406
984.400000 0.464399
1007.800000 0.461356
1031.200000 0.458524
1054.700000 0.455959
1078.100000 0.453438
1101.600000 0.450745
1125.000000 0.448181
1148.400000 0.445132
1171.900000 0.442199
1195.300000 0.439301
1218.800000 0.436458
1242.200000 0.433881
1265.600000 0.431472
1289.100000 0.428934
1312.500000 0.426122
1335.900000 0.423410
1359.400000 0.420754
1382.800000 0.418515
1406.200000 0.416246
1429.700000 0.414079
1453.100000 0.412326
1476.600000 0.410447
1500.000000 0.408710


==> figures/circular_array/ssim_pwd_radius_missing_16.txt <==
1.600000 0.570141
1.600000 0.554263
1.800000 0.540099
1.900000 0.527548
2.000000 0.516334
2.100000 0.506290
2.200000 0.497873
2.300000 0.490294
2.400000 0.483371
2.500000 0.476908
2.600000 0.471292
2.700000 0.466404
2.800000 0.461887
2.900000 0.457538
3.000000 0.453421
3.100000 0.449515
3.200000 0.445700
3.300000 0.442178
3.400000 0.438825
3.500000 0.435668


==> figures/circular_array/ssim_pwd_radius_missing_32.txt <==
1.600000 0.541041
1.600000 0.525819
1.800000 0.512724
1.900000 0.501757
2.000000 0.492634
2.100000 0.484538
2.200000 0.476223
2.300000 0.469215
2.400000 0.463008
2.500000 0.456941
2.600000 0.451179
2.700000 0.446002
2.800000 0.441013
2.900000 0.436260
3.000000 0.432081
3.100000 0.427869
3.200000 0.424309
3.300000 0.420966
3.400000 0.417569
3.500000 0.414547


==> figures/circular_array/ssim_pwd_radius_missing_48.txt <==
1.600000 0.545678
1.600000 0.529381
1.800000 0.515407
1.900000 0.504631
2.000000 0.494987
2.100000 0.484713
2.200000 0.476202
2.300000 0.467868
2.400000 0.461109
2.500000 0.454407
2.600000 0.448686
2.700000 0.443159
2.800000 0.438682
2.900000 0.434454
3.000000 0.430329
3.100000 0.426613
3.200000 0.422597
3.300000 0.419316
3.400000 0.415855
3.500000 0.413044


==> figures/circular_array/ssim_wfs_freq_missing_16.txt <==
46.900000 0.877512
70.300000 0.852608
93.800000 0.824093
117.200000 0.793866
140.600000 0.738405
164.100000 0.684059
187.500000 0.648735
210.900000 0.631615
234.400000 0.625420
257.800000 0.625038
281.200000 0.626698
304.700000 0.626451
328.100000 0.623947
351.600000 0.619761
375.000000 0.615195
398.400000 0.610274
421.900000 0.604663
445.300000 0.599468
468.800000 0.594445
492.200000 0.589245
515.600000 0.584693
539.100000 0.580502
562.500000 0.575618
585.900000 0.570522
609.400000 0.564775
632.800000 0.559030
656.200000 0.553881
679.700000 0.548560
703.100000 0.543149
726.600000 0.537433
750.000000 0.531989
773.400000 0.526809
796.900000 0.522152
820.300000 0.518191
843.800000 0.514577
867.200000 0.511364
890.600000 0.508227
914.100000 0.505463
937.500000 0.503066
960.900000 0.500832
984.400000 0.499082
1007.800000 0.497472
1031.200000 0.495996
1054.700000 0.494375
1078.100000 0.493056
1101.600000 0.491802
1125.000000 0.490471
1148.400000 0.488931
1171.900000 0.487722
1195.300000 0.487047
1218.800000 0.486191
1242.200000 0.485008
1265.600000 0.483801
1289.100000 0.482668
1312.500000 0.481392
1335.900000 0.479958
1359.400000 0.478763
1382.800000 0.477359
1406.200000 0.476144
1429.700000 0.475072
1453.100000 0.473897
1476.600000 0.472628
1500.000000 0.471484


==> figures/circular_array/ssim_wfs_freq_missing_32.txt <==
46.900000 0.808707
70.300000 0.779489
93.800000 0.757194
117.200000 0.728454
140.600000 0.685468
164.100000 0.645775
187.500000 0.618010
210.900000 0.601563
234.400000 0.592355
257.800000 0.587111
281.200000 0.584373
304.700000 0.581596
328.100000 0.578140
351.600000 0.574986
375.000000 0.572669
398.400000 0.570677
421.900000 0.567509
445.300000 0.564230
468.800000 0.562383
492.200000 0.561035
515.600000 0.559723
539.100000 0.557673
562.500000 0.555202
585.900000 0.551339
609.400000 0.546972
632.800000 0.542635
656.200000 0.538405
679.700000 0.534020
703.100000 0.529556
726.600000 0.525070
750.000000 0.520835
773.400000 0.516488
796.900000 0.512089
820.300000 0.507742
843.800000 0.503291
867.200000 0.499128
890.600000 0.495384
914.100000 0.491651
937.500000 0.488125
960.900000 0.484739
984.400000 0.481330
1007.800000 0.478088
1031.200000 0.475209
1054.700000 0.472471
1078.100000 0.470162
1101.600000 0.468091
1125.000000 0.466010
1148.400000 0.464034
1171.900000 0.462104
1195.300000 0.459997
1218.800000 0.457907
1242.200000 0.455779
1265.600000 0.453578
1289.100000 0.451496
1312.500000 0.449369
1335.900000 0.446960
1359.400000 0.444476
1382.800000 0.442087
1406.200000 0.439736
1429.700000 0.437541
1453.100000 0.435319
1476.600000 0.433257
1500.000000 0.431330


==> figures/circular_array/ssim_wfs_freq_missing_48.txt <==
46.900000 0.674301
70.300000 0.649840
93.800000 0.642084
117.200000 0.636664
140.600000 0.625512
164.100000 0.613952
187.500000 0.602597
210.900000 0.592162
234.400000 0.584617
257.800000 0.579164
281.200000 0.573144
304.700000 0.565364
328.100000 0.557663
351.600000 0.551203
375.000000 0.546344
398.400000 0.542119
421.900000 0.538383
445.300000 0.535696
468.800000 0.533558
492.200000 0.531121
515.600000 0.528337
539.100000 0.526017
562.500000 0.524256
585.900000 0.522047
609.400000 0.519443
632.800000 0.516412
656.200000 0.513282
679.700000 0.509776
703.100000 0.506036
726.600000 0.502603
750.000000 0.498743
773.400000 0.495462
796.900000 0.492005
820.300000 0.488515
843.800000 0.485323
867.200000 0.481602
890.600000 0.478000
914.100000 0.474682
937.500000 0.471441
960.900000 0.468367
984.400000 0.465222
1007.800000 0.462015
1031.200000 0.459215
1054.700000 0.456406
1078.100000 0.453583
1101.600000 0.450759
1125.000000 0.448034
1148.400000 0.445346
1171.900000 0.442247
1195.300000 0.439376
1218.800000 0.436525
1242.200000 0.433845
1265.600000 0.431059
1289.100000 0.428443
1312.500000 0.426019
1335.900000 0.423635
1359.400000 0.421305
1382.800000 0.418976
1406.200000 0.416785
1429.700000 0.414440
1453.100000 0.412588
1476.600000 0.410750
1500.000000 0.409014


==> figures/circular_array/ssim_wfs_radius_missing_16.txt <==
1.600000 0.595189
1.600000 0.574137
1.800000 0.556898
1.900000 0.543265
2.000000 0.531259
2.100000 0.520371
2.200000 0.510780
2.300000 0.502156
2.400000 0.494476
2.500000 0.487780
2.600000 0.482072
2.700000 0.476958
2.800000 0.472229
2.900000 0.467924
3.000000 0.463986
3.100000 0.460344
3.200000 0.456964
3.300000 0.453783
3.400000 0.450834
3.500000 0.448035


==> figures/circular_array/ssim_wfs_radius_missing_32.txt <==
1.600000 0.564730
1.600000 0.547252
1.800000 0.531587
1.900000 0.519515
2.000000 0.509502
2.100000 0.500340
2.200000 0.492072
2.300000 0.484975
2.400000 0.477993
2.500000 0.471725
2.600000 0.465952
2.700000 0.460686
2.800000 0.455765
2.900000 0.451343
3.000000 0.447175
3.100000 0.443303
3.200000 0.439393
3.300000 0.436003
3.400000 0.432810
3.500000 0.429628


==> figures/circular_array/ssim_wfs_radius_missing_48.txt <==
1.600000 0.521102
1.600000 0.508532
1.800000 0.497740
1.900000 0.489388
2.000000 0.483123
2.100000 0.477309
2.200000 0.473309
2.300000 0.468252
2.400000 0.463447
2.500000 0.459780
2.600000 0.456145
2.700000 0.452076
2.800000 0.448452
2.900000 0.444567
3.000000 0.440547
3.100000 0.437577
3.200000 0.434671
3.300000 0.431177
3.400000 0.427909
3.500000 0.425197


==> figures/linear_array/nmse_awfs_freq_db_missing_16.txt <==
46.900000 -21.936516
70.300000 -21.596985
93.800000 -21.336050
117.200000 -21.099319
140.600000 -20.787954
164.100000 -20.399158
187.500000 -19.992161
210.900000 -19.525944
234.400000 -18.973286
257.800000 -18.383869
281.200000 -17.845257
304.700000 -17.413027
328.100000 -17.110064
351.600000 -17.183205
375.000000 -17.355467
398.400000 -17.183109
421.900000 -16.847876
445.300000 -16.575832
468.800000 -16.410749
492.200000 -16.281078
515.600000 -16.110422
539.100000 -15.873400
562.500000 -15.585724
585.900000 -15.235054
609.400000 -14.777761
632.800000 -14.208511
656.200000 -13.572578
679.700000 -12.966052
703.100000 -12.666445
726.600000 -12.911038
750.000000 -13.174386
773.400000 -12.921398
796.900000 -12.525930
820.300000 -12.201404
843.800000 -11.986103
867.200000 -11.842079
890.600000 -11.644320
914.100000 -11.359054
937.500000 -11.018929
960.900000 -10.592723
984.400000 -10.212735
1007.800000 -9.800055
1031.200000 -9.270609
1054.700000 -8.663779
1078.100000 -7.934052
1101.600000 -7.144890
1125.000000 -6.397154
1148.400000 -5.611296
1171.900000 -4.851876
1195.300000 -4.184896
1218.800000 -3.813698
1242.200000 -3.499212
1265.600000 -2.999509
1289.100000 -2.352424
1312.500000 -1.946404
1335.900000 -1.923701
1359.400000 -2.020890
1382.800000 -2.247858
1406.200000 -2.413839
1429.700000 -2.482221
1453.100000 -2.443521
1476.600000 -2.225715
1500.000000 -1.899058


==> figures/linear_array/nmse_awfs_freq_db_missing_32.txt <==
46.900000 -22.008265
70.300000 -21.613068
93.800000 -21.257658
117.200000 -20.859982
140.600000 -20.407070
164.100000 -19.848352
187.500000 -19.160412
210.900000 -18.329618
234.400000 -17.374208
257.800000 -16.347685
281.200000 -15.379467
304.700000 -14.837480
328.100000 -15.205183
351.600000 -15.812818
375.000000 -15.908269
398.400000 -15.626751
421.900000 -15.196562
445.300000 -14.773330
468.800000 -14.394505
492.200000 -14.048750
515.600000 -13.706739
539.100000 -13.326008
562.500000 -12.883303
585.900000 -12.377505
609.400000 -11.807301
632.800000 -11.157804
656.200000 -10.402287
679.700000 -9.558041
703.100000 -8.789815
726.600000 -8.497380
750.000000 -8.827091
773.400000 -8.947893
796.900000 -8.610996
820.300000 -8.205898
843.800000 -7.801112
867.200000 -7.375996
890.600000 -6.917897
914.100000 -6.458235
937.500000 -6.034009
960.900000 -5.650420
984.400000 -5.267873
1007.800000 -4.839992
1031.200000 -4.370849
1054.700000 -3.894509
1078.100000 -3.382003
1101.600000 -2.862415
1125.000000 -2.445774
1148.400000 -2.151752
1171.900000 -2.065475
1195.300000 -2.086972
1218.800000 -2.138585
1242.200000 -2.172493
1265.600000 -2.114193
1289.100000 -2.088279
1312.500000 -2.052824
1335.900000 -1.914167
1359.400000 -1.686064
1382.800000 -1.421828
1406.200000 -1.260923
1429.700000 -1.164362
1453.100000 -1.055599
1476.600000 -0.954267
1500.000000 -0.852292


==> figures/linear_array/nmse_awfs_freq_db_missing_48.txt <==
46.900000 -20.167370
70.300000 -19.294880
93.800000 -18.600378
117.200000 -18.047571
140.600000 -17.513458
164.100000 -16.901114
187.500000 -16.196507
210.900000 -15.379976
234.400000 -14.460821
257.800000 -13.498798
281.200000 -12.570658
304.700000 -11.815664
328.100000 -11.519289
351.600000 -11.721305
375.000000 -11.940868
398.400000 -11.846881
421.900000 -11.548176
445.300000 -11.130752
468.800000 -10.638681
492.200000 -10.086153
515.600000 -9.484684
539.100000 -8.837700
562.500000 -8.151367
585.900000 -7.477086
609.400000 -6.898065
632.800000 -6.514434
656.200000 -6.343001
679.700000 -6.199208
703.100000 -5.959437
726.600000 -5.626287
750.000000 -5.265669
773.400000 -4.969523
796.900000 -4.734792
820.300000 -4.525194
843.800000 -4.285675
867.200000 -3.992404
890.600000 -3.641786
914.100000 -3.307490
937.500000 -3.086790
960.900000 -2.943124
984.400000 -2.800081
1007.800000 -2.622951
1031.200000 -2.437870
1054.700000 -2.266826
1078.100000 -2.120153
1101.600000 -2.038569
1125.000000 -1.962147
1148.400000 -1.855928
1171.900000 -1.752169
1195.300000 -1.672632
1218.800000 -1.615943
1242.200000 -1.583574
1265.600000 -1.527768
1289.100000 -1.421281
1312.500000 -1.321342
1335.900000 -1.244628
1359.400000 -1.159012
1382.800000 -1.064060
1406.200000 -0.981353
1429.700000 -0.900832
1453.100000 -0.780895
1476.600000 -0.673553
1500.000000 -0.611299


==> figures/linear_array/nmse_pm_freq_db.txt <==
46.900000 -18.414909
70.300000 -12.766649
93.800000 -18.093590
117.200000 -18.550013
140.600000 -10.511620
164.100000 -16.610801
187.500000 -17.395418
210.900000 -11.503700
234.400000 -15.062184
257.800000 -14.775842
281.200000 -11.864554
304.700000 -10.568772
328.100000 -7.717517
351.600000 3.938447
375.000000 -0.334375
398.400000 -4.002686
421.900000 5.259618
445.300000 -3.510532
468.800000 -2.892826
492.200000 0.995270
515.600000 -2.565016
539.100000 -2.756820
562.500000 -1.697361
585.900000 -5.203180
609.400000 -5.705298
632.800000 -5.851655
656.200000 -5.527079
679.700000 -3.359783
703.100000 -4.118305
726.600000 -4.285718
750.000000 2.877311
773.400000 10.853516
796.900000 -1.231177
820.300000 -1.474617
843.800000 -2.303068
867.200000 -2.712801
890.600000 2.258448
914.100000 -1.180961
937.500000 -2.073437
960.900000 -1.713995
984.400000 -2.018801
1007.800000 -1.994202
1031.200000 -0.883618
1054.700000 0.348757
1078.100000 4.265899
1101.600000 7.319927
1125.000000 4.649672
1148.400000 1.032613
1171.900000 3.337191
1195.300000 0.816569
1218.800000 0.591065
1242.200000 1.055556
1265.600000 0.083479
1289.100000 1.175845
1312.500000 1.076905
1335.900000 1.604880
1359.400000 4.873551
1382.800000 6.163747
1406.200000 16.120751
1429.700000 4.682482
1453.100000 9.801992
1476.600000 7.156794
1500.000000 9.062016


==> figures/linear_array/nmse_pm_freq_db_missing_16.txt <==
46.900000 -19.514206
70.300000 -12.227736
93.800000 -20.510652
117.200000 -20.171570
140.600000 -13.875633
164.100000 -18.476738
187.500000 -16.965583
210.900000 -14.757946
234.400000 -16.850262
257.800000 -11.448393
281.200000 -13.838323
304.700000 -13.399107
328.100000 -4.590110
351.600000 -9.666151
375.000000 -14.203282
398.400000 -14.882283
421.900000 -15.402836
445.300000 -12.437672
468.800000 -9.453629
492.200000 -11.858859
515.600000 -7.136423
539.100000 -18.016560
562.500000 -3.536615
585.900000 -17.354305
609.400000 -16.406065
632.800000 -13.792504
656.200000 -11.557321
679.700000 -7.387067
703.100000 -13.017143
726.600000 -11.181205
750.000000 -6.557432
773.400000 -6.858195
796.900000 -8.105190
820.300000 -11.283162
843.800000 -13.005288
867.200000 -14.008724
890.600000 -9.511722
914.100000 -10.992663
937.500000 0.616100
960.900000 -10.780711
984.400000 -4.462880
1007.800000 -7.698241
1031.200000 -11.612030
1054.700000 -9.985901
1078.100000 -10.260050
1101.600000 -8.194451
1125.000000 -4.511983
1148.400000 5.563622
1171.900000 -2.948207
1195.300000 8.252682
1218.800000 -7.400337
1242.200000 -5.804462
1265.600000 5.915596
1289.100000 -2.447797
1312.500000 -8.310987
1335.900000 1.172148
1359.400000 -2.533775
1382.800000 3.916097
1406.200000 0.568590
1429.700000 -1.357194
1453.100000 -0.363145
1476.600000 1.912171
1500.000000 1.392124


==> figures/linear_array/nmse_pm_freq_db_missing_32.txt <==
46.900000 -19.406948
70.300000 -12.099599
93.800000 -20.313327
117.200000 -20.072294
140.600000 -13.574283
164.100000 -18.272279
187.500000 -16.641102
210.900000 -14.482219
234.400000 -16.610054
257.800000 -11.445184
281.200000 -13.937540
304.700000 -14.602313
328.100000 -9.300523
351.600000 -9.032581
375.000000 -13.305549
398.400000 -13.671094
421.900000 -13.689861
445.300000 -10.951412
468.800000 -7.418985
492.200000 -11.291867
515.600000 -3.141470
539.100000 -10.586431
562.500000 14.015893
585.900000 -4.107769
609.400000 -10.044704
632.800000 -4.062628
656.200000 -7.311991
679.700000 -6.864512
703.100000 -6.122262
726.600000 -3.024213
750.000000 2.632853
773.400000 -3.888356
796.900000 -2.636709
820.300000 0.663318
843.800000 5.809910
867.200000 -3.450276
890.600000 1.560612
914.100000 -2.270745
937.500000 6.616580
960.900000 16.049068
984.400000 2.854361
1007.800000 6.597906
1031.200000 4.034875
1054.700000 2.208101
1078.100000 20.052558
1101.600000 5.004090
1125.000000 7.738619
1148.400000 5.275947
1171.900000 18.070274
1195.300000 4.827068
1218.800000 3.106728
1242.200000 4.763905
1265.600000 5.755084
1289.100000 9.934267
1312.500000 11.198577
1335.900000 7.491121
1359.400000 10.121352
1382.800000 11.463735
1406.200000 8.808265
1429.700000 5.153785
1453.100000 10.102237
1476.600000 6.762163
1500.000000 4.386546


==> figures/linear_array/nmse_pm_freq_db_missing_48.txt <==
46.900000 -18.231808
70.300000 -11.444331
93.800000 -18.111149
117.200000 -17.935671
140.600000 -13.131067
164.100000 -14.712531
187.500000 -13.315596
210.900000 -9.208334
234.400000 -6.647694
257.800000 -4.240342
281.200000 -5.554451
304.700000 -6.529239
328.100000 -1.743332
351.600000 19.164025
375.000000 -2.475466
398.400000 -5.107677
421.900000 -4.863450
445.300000 -3.983145
468.800000 -1.017473
492.200000 -1.786998
515.600000 -0.241691
539.100000 -0.797290
562.500000 -2.595084
585.900000 -4.280647
609.400000 -2.510067
632.800000 1.063662
656.200000 12.325171
679.700000 4.320665
703.100000 4.038474
726.600000 1.793280
750.000000 7.492261
773.400000 3.198666
796.900000 4.919509
820.300000 8.466498
843.800000 4.161878
867.200000 6.716797
890.600000 7.457191
914.100000 9.658625
937.500000 4.965108
960.900000 5.523920
984.400000 13.425410
1007.800000 10.879578
1031.200000 6.506139
1054.700000 7.557226
1078.100000 4.348678
1101.600000 2.952788
1125.000000 8.432298
1148.400000 21.144126
1171.900000 9.672261
1195.300000 9.776735
1218.800000 11.262922
1242.200000 8.128920
1265.600000 10.254477
1289.100000 7.253636
1312.500000 30.842348
1335.900000 7.316050
1359.400000 14.915933
1382.800000 13.739834
1406.200000 7.693367
1429.700000 8.922580
1453.100000 7.466166
1476.600000 20.584311
1500.000000 6.254937


==> figures/linear_array/nmse_pwd_apwd_freq_db_missing_16.txt <==
46.900000 -22.666739
70.300000 -22.369879
93.800000 -22.143566
117.200000 -22.149109
140.600000 -21.955238
164.100000 -21.845638
187.500000 -21.893835
210.900000 -21.810150
234.400000 -21.811260
257.800000 -21.680414
281.200000 -20.845110
304.700000 -20.280472
328.100000 -16.819532
351.600000 -19.915424
375.000000 -20.647827
398.400000 -20.903034
421.900000 -21.042023
445.300000 -20.814974
468.800000 -20.014246
492.200000 -20.434940
515.600000 -19.746586
539.100000 -19.658283
562.500000 -11.021824
585.900000 -17.634539
609.400000 -15.639442
632.800000 -17.391756
656.200000 -13.733014
679.700000 -11.835238
703.100000 -16.365276
726.600000 -13.347812
750.000000 -15.449820
773.400000 -16.018799
796.900000 -15.646439
820.300000 -15.943585
843.800000 -15.934137
867.200000 -15.922644
890.600000 -9.169766
914.100000 -10.088474
937.500000 1.243249
960.900000 -13.184977
984.400000 -12.742470
1007.800000 -12.429920
1031.200000 -13.471891
1054.700000 -12.672538
1078.100000 -12.872541
1101.600000 -5.330963
1125.000000 3.490244
1148.400000 3.058623
1171.900000 -2.612243
1195.300000 1.533884
1218.800000 -9.098390
1242.200000 -10.293650
1265.600000 5.778423
1289.100000 0.563913
1312.500000 -3.474705
1335.900000 -0.156809
1359.400000 -5.082974
1382.800000 4.658450
1406.200000 9.510300
1429.700000 0.231137
1453.100000 1.521480
1476.600000 5.870343
1500.000000 2.984569


==> figures/linear_array/nmse_pwd_apwd_freq_db_missing_32.txt <==
46.900000 -22.542149
70.300000 -22.219261
93.800000 -22.076492
117.200000 -22.010162
140.600000 -21.829454
164.100000 -21.519459
187.500000 -21.365030
210.900000 -20.953796
234.400000 -20.746838
257.800000 -20.276543
281.200000 -19.833570
304.700000 -19.380457
328.100000 -17.898151
351.600000 -18.537014
375.000000 -18.818008
398.400000 -18.726149
421.900000 -18.563665
445.300000 -18.214870
468.800000 -17.462141
492.200000 -17.162809
515.600000 -16.526264
539.100000 -15.979994
562.500000 7.747073
585.900000 -12.621502
609.400000 -13.972522
632.800000 -12.554745
656.200000 -12.524381
679.700000 -11.874763
703.100000 -10.975493
726.600000 -9.071303
750.000000 -5.888074
773.400000 -9.351389
796.900000 -8.299865
820.300000 -6.328407
843.800000 -4.310768
867.200000 -6.978385
890.600000 -3.866260
914.100000 -5.626247
937.500000 -1.490090
960.900000 0.672783
984.400000 -4.024852
1007.800000 -2.287032
1031.200000 -3.474193
1054.700000 -3.772472
1078.100000 1.762914
1101.600000 -2.238574
1125.000000 -0.003002
1148.400000 -1.472537
1171.900000 2.252863
1195.300000 -1.020397
1218.800000 -1.835479
1242.200000 -1.159027
1265.600000 -1.100048
1289.100000 -0.561278
1312.500000 -0.859659
1335.900000 0.445286
1359.400000 -0.484996
1382.800000 1.109620
1406.200000 -0.030668
1429.700000 -1.139857
1453.100000 0.529602
1476.600000 -1.073749
1500.000000 -0.449810


==> figures/linear_array/nmse_pwd_apwd_freq_db_missing_48.txt <==
46.900000 -20.200102
70.300000 -19.440458
93.800000 -18.710268
117.200000 -18.171986
140.600000 -17.480230
164.100000 -16.555546
187.500000 -15.789421
210.900000 -14.099368
234.400000 -13.845092
257.800000 -13.009683
281.200000 -12.197140
304.700000 -11.854994
328.100000 -10.381744
351.600000 0.616368
375.000000 -12.197986
398.400000 -12.435603
421.900000 -12.188547
445.300000 -11.723195
468.800000 -10.800570
492.200000 -9.955235
515.600000 -9.509321
539.100000 -8.983177
562.500000 -8.088608
585.900000 -7.345564
609.400000 -6.944875
632.800000 -6.035997
656.200000 -3.767836
679.700000 -5.780815
703.100000 -5.186090
726.600000 -5.579019
750.000000 -5.220216
773.400000 -4.962809
796.900000 -4.663057
820.300000 -4.092870
843.800000 -4.060934
867.200000 -3.582014
890.600000 -2.550100
914.100000 -2.949138
937.500000 -3.077991
960.900000 -2.657293
984.400000 -1.065366
1007.800000 -2.101203
1031.200000 -2.435721
1054.700000 -2.086386
1078.100000 -1.960996
1101.600000 -1.968224
1125.000000 -1.900835
1148.400000 -1.454587
1171.900000 -1.702814
1195.300000 -1.658184
1218.800000 -1.622695
1242.200000 -1.567231
1265.600000 -1.544992
1289.100000 -1.453225
1312.500000 -0.549921
1335.900000 -1.268672
1359.400000 -1.165063
1382.800000 -1.091963
1406.200000 -1.007658
1429.700000 -0.932732
1453.100000 -0.805900
1476.600000 -0.595530
1500.000000 -0.627568


==> figures/linear_array/nmse_pwd_cnn_freq_db.txt <==
46.900000 -13.062983
70.300000 -17.479889
93.800000 -11.477000
117.200000 -16.740880
140.600000 -16.591866
164.100000 -15.969839
187.500000 -15.808432
210.900000 -15.546106
234.400000 -15.269021
257.800000 -14.761653
281.200000 -14.332544
304.700000 -14.064748
328.100000 -13.748149
351.600000 -13.287758
375.000000 -12.650967
398.400000 -12.250630
421.900000 -11.839553
445.300000 -11.364312
468.800000 -10.734990
492.200000 -10.200685
515.600000 -9.527837
539.100000 -8.675686
562.500000 -7.700177
585.900000 -6.475600
609.400000 -5.028574
632.800000 -3.829541
656.200000 -3.485921
679.700000 -4.105577
703.100000 -4.556617
726.600000 -4.579329
750.000000 -4.466192
773.400000 -4.538695
796.900000 -4.501320
820.300000 -4.278801
843.800000 -4.046181
867.200000 -3.722759
890.600000 -3.398551
914.100000 -3.090226
937.500000 -2.762727
960.900000 -2.447875
984.400000 -1.992199
1007.800000 -1.433805
1031.200000 -0.957628
1054.700000 -0.758816
1078.100000 -0.749247
1101.600000 -0.950684
1125.000000 -1.271480
1148.400000 -1.510467
1171.900000 -1.464283
1195.300000 -1.395495
1218.800000 -1.326003
1242.200000 -1.277584
1265.600000 -1.222629
1289.100000 -1.154101
1312.500000 -1.079489
1335.900000 -1.067000
1359.400000 -0.977337
1382.800000 -0.906730
1406.200000 -0.828869
1429.700000 -0.774082
1453.100000 -0.683251
1476.600000 -0.605649
1500.000000 -0.598919


==> figures/linear_array/nmse_pwd_cnn_freq_db_missing_16.txt <==
46.900000 -22.177943
70.300000 -21.277346
93.800000 -21.329659
117.200000 -21.098833
140.600000 -21.131089
164.100000 -20.931128
187.500000 -21.185948
210.900000 -21.040484
234.400000 -21.164676
257.800000 -20.930474
281.200000 -21.058223
304.700000 -20.838680
328.100000 -20.749104
351.600000 -20.517154
375.000000 -20.717785
398.400000 -20.705958
421.900000 -20.848240
445.300000 -20.566741
468.800000 -20.549381
492.200000 -20.223606
515.600000 -20.100639
539.100000 -19.688641
562.500000 -19.553067
585.900000 -19.424843
609.400000 -19.394037
632.800000 -19.233128
656.200000 -19.160031
679.700000 -18.870729
703.100000 -18.694119
726.600000 -18.485207
750.000000 -18.405515
773.400000 -18.352128
796.900000 -18.237249
820.300000 -18.093151
843.800000 -18.036742
867.200000 -17.856303
890.600000 -17.510824
914.100000 -17.089281
937.500000 -16.656381
960.900000 -16.172758
984.400000 -15.647608
1007.800000 -15.545457
1031.200000 -15.544580
1054.700000 -15.425310
1078.100000 -15.066014
1101.600000 -14.739306
1125.000000 -14.330194
1148.400000 -13.928866
1171.900000 -13.431717
1195.300000 -13.173309
1218.800000 -12.890823
1242.200000 -12.602437
1265.600000 -12.201530
1289.100000 -11.823330
1312.500000 -11.380537
1335.900000 -10.952008
1359.400000 -10.550395
1382.800000 -10.245348
1406.200000 -9.880382
1429.700000 -9.484373
1453.100000 -9.034913
1476.600000 -8.345707
1500.000000 -6.678688


==> figures/linear_array/nmse_pwd_cnn_freq_db_missing_32.txt <==
46.900000 -21.581655
70.300000 -20.745221
93.800000 -20.636124
117.200000 -20.432369
140.600000 -20.459189
164.100000 -20.000577
187.500000 -20.141916
210.900000 -19.811047
234.400000 -19.801179
257.800000 -19.457932
281.200000 -19.616132
304.700000 -19.414221
328.100000 -19.238731
351.600000 -18.789683
375.000000 -18.727925
398.400000 -18.472688
421.900000 -18.222794
445.300000 -17.773656
468.800000 -17.559281
492.200000 -17.167238
515.600000 -16.760587
539.100000 -16.240685
562.500000 -15.759472
585.900000 -15.260469
609.400000 -14.725484
632.800000 -14.162321
656.200000 -13.580468
679.700000 -12.932883
703.100000 -12.218889
726.600000 -11.576469
750.000000 -11.028050
773.400000 -10.553906
796.900000 -10.046201
820.300000 -9.650702
843.800000 -9.329059
867.200000 -9.067865
890.600000 -8.770452
914.100000 -8.485395
937.500000 -8.120382
960.900000 -7.781711
984.400000 -7.496915
1007.800000 -7.322887
1031.200000 -7.141496
1054.700000 -6.894979
1078.100000 -6.614247
1101.600000 -6.422254
1125.000000 -6.293788
1148.400000 -6.144903
1171.900000 -5.930013
1195.300000 -5.734502
1218.800000 -5.575541
1242.200000 -5.409003
1265.600000 -5.265905
1289.100000 -5.106512
1312.500000 -4.970570
1335.900000 -4.821846
1359.400000 -4.686014
1382.800000 -4.532922
1406.200000 -4.418739
1429.700000 -4.304376
1453.100000 -4.173464
1476.600000 -3.867025
1500.000000 -3.262550


==> figures/linear_array/nmse_pwd_cnn_freq_db_missing_48.txt <==
46.900000 -19.653788
70.300000 -18.264162
93.800000 -17.517867
117.200000 -17.089172
140.600000 -16.731467
164.100000 -16.367172
187.500000 -16.257323
210.900000 -15.976579
234.400000 -15.790402
257.800000 -15.410835
281.200000 -15.167017
304.700000 -14.788497
328.100000 -14.457304
351.600000 -14.021270
375.000000 -13.693801
398.400000 -13.232219
421.900000 -12.787467
445.300000 -12.215155
468.800000 -11.697728
492.200000 -11.020433
515.600000 -10.290565
539.100000 -9.443863
562.500000 -8.610033
585.900000 -7.795845
609.400000 -7.248051
632.800000 -6.875587
656.200000 -6.698291
679.700000 -6.533650
703.100000 -6.336832
726.600000 -6.073618
750.000000 -5.778305
773.400000 -5.455422
796.900000 -5.165821
820.300000 -4.858098
843.800000 -4.560845
867.200000 -4.242360
890.600000 -4.002511
914.100000 -3.787870
937.500000 -3.642369
960.900000 -3.458383
984.400000 -3.343769
1007.800000 -3.188619
1031.200000 -3.090811
1054.700000 -2.964293
1078.100000 -2.902049
1101.600000 -2.771411
1125.000000 -2.664863
1148.400000 -2.531003
1171.900000 -2.480621
1195.300000 -2.374489
1218.800000 -2.295882
1242.200000 -2.180661
1265.600000 -2.112665
1289.100000 -1.987661
1312.500000 -1.890458
1335.900000 -1.745428
1359.400000 -1.673386
1382.800000 -1.548903
1406.200000 -1.457786
1429.700000 -1.295421
1453.100000 -1.157295
1476.600000 -0.909708
1500.000000 -0.839676


==> figures/linear_array/nmse_pwd_freq_db.txt <==
46.900000 -13.914616
70.300000 -9.547056
93.800000 -11.796818
117.200000 -11.403713
140.600000 -8.793135
164.100000 -12.180866
187.500000 -11.361230
210.900000 -10.772298
234.400000 -10.437957
257.800000 -11.311952
281.200000 -11.182767
304.700000 -9.817078
328.100000 -9.646115
351.600000 0.247331
375.000000 -3.582548
398.400000 -6.958718
421.900000 3.593588
445.300000 -3.957661
468.800000 -4.667329
492.200000 -3.879698
515.600000 -5.223648
539.100000 -5.525086
562.500000 -2.978080
585.900000 -4.644276
609.400000 -5.160628
632.800000 -4.703647
656.200000 -4.683143
679.700000 -3.238348
703.100000 -3.457884
726.600000 -3.795448
750.000000 1.840852
773.400000 10.593944
796.900000 -0.840437
820.300000 -1.102508
843.800000 -1.686878
867.200000 -2.064896
890.600000 2.129397
914.100000 -0.704218
937.500000 -1.616438
960.900000 -1.263971
984.400000 -1.493235
1007.800000 -1.571538
1031.200000 -0.754544
1054.700000 0.287040
1078.100000 3.798952
1101.600000 6.938742
1125.000000 4.049787
1148.400000 1.088647
1171.900000 3.412428
1195.300000 0.730531
1218.800000 0.686467
1242.200000 1.092956
1265.600000 0.134484
1289.100000 1.207321
1312.500000 1.021903
1335.900000 1.395946
1359.400000 4.150485
1382.800000 5.916705
1406.200000 15.946111
1429.700000 4.356787
1453.100000 9.734277
1476.600000 6.736275
1500.000000 8.800454


==> figures/linear_array/nmse_pwd_freq_db_missing_16.txt <==
46.900000 -14.004503
70.300000 -8.189019
93.800000 -12.336831
117.200000 -11.093356
140.600000 -11.644968
164.100000 -12.258699
187.500000 -10.823056
210.900000 -11.204926
234.400000 -9.623042
257.800000 -10.681400
281.200000 -10.465928
304.700000 -8.934713
328.100000 -7.370471
351.600000 -8.245836
375.000000 -9.234092
398.400000 -8.179245
421.900000 -8.252366
445.300000 -8.222286
468.800000 -8.288074
492.200000 -8.023503
515.600000 -7.436909
539.100000 -7.757054
562.500000 1.838253
585.900000 -6.241019
609.400000 -1.981286
632.800000 -5.759322
656.200000 -3.046004
679.700000 -1.911152
703.100000 -6.543756
726.600000 -4.584831
750.000000 -3.445175
773.400000 -6.246318
796.900000 -5.611985
820.300000 -6.441989
843.800000 -6.547271
867.200000 -6.344032
890.600000 -2.412061
914.100000 -3.334350
937.500000 5.937657
960.900000 -4.217359
984.400000 2.000185
1007.800000 4.480186
1031.200000 -0.489376
1054.700000 -0.996862
1078.100000 -2.719102
1101.600000 3.733269
1125.000000 11.037129
1148.400000 11.054631
1171.900000 3.755738
1195.300000 7.129715
1218.800000 0.757354
1242.200000 -2.097442
1265.600000 10.271350
1289.100000 6.644088
1312.500000 2.692660
1335.900000 6.152216
1359.400000 2.533941
1382.800000 15.485540
1406.200000 14.657411
1429.700000 7.553798
1453.100000 10.541746
1476.600000 11.280620
1500.000000 9.381358


==> figures/linear_array/nmse_pwd_freq_db_missing_32.txt <==
46.900000 -13.993376
70.300000 -8.177175
93.800000 -12.341620
117.200000 -11.084186
140.600000 -11.725611
164.100000 -12.261412
187.500000 -10.755779
210.900000 -11.171990
234.400000 -9.584996
257.800000 -10.525142
281.200000 -10.578776
304.700000 -9.056744
328.100000 -8.745979
351.600000 -7.997618
375.000000 -9.109865
398.400000 -8.098918
421.900000 -8.135415
445.300000 -8.132549
468.800000 -8.093699
492.200000 -7.877811
515.600000 -7.350569
539.100000 -7.498237
562.500000 20.615252
585.900000 -2.629413
609.400000 -1.984491
632.800000 -3.142771
656.200000 -3.654912
679.700000 -3.107241
703.100000 -5.417308
726.600000 -3.395143
750.000000 2.336772
773.400000 -4.617311
796.900000 -2.784889
820.300000 0.250595
843.800000 4.105068
867.200000 -2.906237
890.600000 2.076185
914.100000 -1.424343
937.500000 6.388810
960.900000 11.697114
984.400000 1.949099
1007.800000 9.565569
1031.200000 3.641534
1054.700000 1.246428
1078.100000 17.609256
1101.600000 6.302371
1125.000000 11.111789
1148.400000 5.637782
1171.900000 14.522391
1195.300000 2.256012
1218.800000 4.121511
1242.200000 4.325998
1265.600000 3.587752
1289.100000 7.802637
1312.500000 7.537152
1335.900000 9.827109
1359.400000 9.589733
1382.800000 11.383353
1406.200000 10.273715
1429.700000 4.768575
1453.100000 11.544022
1476.600000 7.061508
1500.000000 7.748592


==> figures/linear_array/nmse_pwd_freq_db_missing_48.txt <==
46.900000 -13.657330
70.300000 -7.894428
93.800000 -12.219548
117.200000 -11.310506
140.600000 -11.722508
164.100000 -12.186451
187.500000 -10.337633
210.900000 -10.111713
234.400000 -8.094768
257.800000 -7.443088
281.200000 -8.599697
304.700000 -8.168185
328.100000 -5.920377
351.600000 12.237247
375.000000 -6.922003
398.400000 -7.193182
421.900000 -7.094909
445.300000 -6.182070
468.800000 -6.000322
492.200000 -3.432767
515.600000 -0.895496
539.100000 -4.506623
562.500000 -2.424813
585.900000 -2.256997
609.400000 -1.865197
632.800000 0.869490
656.200000 11.900270
679.700000 3.629289
703.100000 3.488237
726.600000 0.544572
750.000000 6.677748
773.400000 1.609024
796.900000 3.485865
820.300000 7.366505
843.800000 2.893913
867.200000 5.484950
890.600000 6.699331
914.100000 7.142018
937.500000 4.469707
960.900000 3.920640
984.400000 10.046861
1007.800000 9.945958
1031.200000 6.013653
1054.700000 6.600444
1078.100000 3.499848
1101.600000 3.338200
1125.000000 8.479056
1148.400000 20.976123
1171.900000 8.593475
1195.300000 8.321643
1218.800000 11.006104
1242.200000 7.215526
1265.600000 9.276998
1289.100000 6.831162
1312.500000 30.173796
1335.900000 9.662664
1359.400000 14.776870
1382.800000 14.658092
1406.200000 12.379393
1429.700000 9.324109
1453.100000 9.718024
1476.600000 20.965314
1500.000000 7.909485


==> figures/linear_array/nmse_wfs_freq_db_missing_16.txt <==
46.900000 20.777872
70.300000 21.112926
93.800000 21.052856
117.200000 21.003910
140.600000 21.017307
164.100000 21.060192
187.500000 21.104715
210.900000 21.134691
234.400000 21.150730
257.800000 21.160236
281.200000 21.166714
304.700000 21.172642
328.100000 21.182041
351.600000 21.197750
375.000000 21.219997
398.400000 21.247540
421.900000 21.278446
445.300000 21.310738
468.800000 21.342842
492.200000 21.373732
515.600000 21.402615
539.100000 21.428402
562.500000 21.450121
585.900000 21.467888
609.400000 21.482733
632.800000 21.495907
656.200000 21.508488
679.700000 21.521242
703.100000 21.534611
726.600000 21.548904
750.000000 21.564505
773.400000 21.581551
796.900000 21.600077
820.300000 21.620041
843.800000 21.641212
867.200000 21.663284
890.600000 21.686188
914.100000 21.709915
937.500000 21.734409
960.900000 21.759417
984.400000 21.784550
1007.800000 21.809601
1031.200000 21.834667
1054.700000 21.860048
1078.100000 21.885872
1101.600000 21.912220
1125.000000 21.939152
1148.400000 21.966669
1171.900000 21.994610
1195.300000 22.022480
1218.800000 22.049538
1242.200000 22.075157
1265.600000 22.099180
1289.100000 22.121891
1312.500000 22.143621
1335.900000 22.164745
1359.400000 22.185537
1382.800000 22.206184
1406.200000 22.226812
1429.700000 22.247572
1453.100000 22.268469
1476.600000 22.289412
1500.000000 22.310333


==> figures/linear_array/nmse_wfs_freq_db_missing_32.txt <==
46.900000 17.108881
70.300000 17.539755
93.800000 17.527847
117.200000 17.504557
140.600000 17.544239
164.100000 17.624332
187.500000 17.732327
210.900000 17.862427
234.400000 18.004623
257.800000 18.146646
281.200000 18.277409
304.700000 18.389200
328.100000 18.479734
351.600000 18.551683
375.000000 18.610422
398.400000 18.661102
421.900000 18.706743
445.300000 18.748835
468.800000 18.789194
492.200000 18.829439
515.600000 18.870230
539.100000 18.912128
562.500000 18.956249
585.900000 19.003515
609.400000 19.053028
632.800000 19.102419
656.200000 19.149858
679.700000 19.194860
703.100000 19.237150
726.600000 19.275898
750.000000 19.310701
773.400000 19.342634
796.900000 19.374226
820.300000 19.408590
843.800000 19.447821
867.200000 19.492140
890.600000 19.540638
914.100000 19.591900
937.500000 19.644346
960.900000 19.696711
984.400000 19.748085
1007.800000 19.797802
1031.200000 19.845356
1054.700000 19.890011
1078.100000 19.931072
1101.600000 19.968405
1125.000000 20.002113
1148.400000 20.032213
1171.900000 20.058687
1195.300000 20.081854
1218.800000 20.102423
1242.200000 20.121311
1265.600000 20.139374
1289.100000 20.157183
1312.500000 20.175116
1335.900000 20.193146
1359.400000 20.211178
1382.800000 20.229450
1406.200000 20.248398
1429.700000 20.268677
1453.100000 20.291168
1476.600000 20.316841
1500.000000 20.346470


==> figures/linear_array/nmse_wfs_freq_db_missing_48.txt <==
46.900000 10.028982
70.300000 10.631198
93.800000 10.792294
117.200000 10.950624
140.600000 11.144667
164.100000 11.335889
187.500000 11.522818
210.900000 11.708160
234.400000 11.883190
257.800000 12.041469
281.200000 12.180073
304.700000 12.296675
328.100000 12.394033
351.600000 12.482512
375.000000 12.575216
398.400000 12.679816
421.900000 12.795357
445.300000 12.918159
468.800000 13.046740
492.200000 13.179630
515.600000 13.312551
539.100000 13.438998
562.500000 13.554110
585.900000 13.656988
609.400000 13.748957
632.800000 13.832165
656.200000 13.909959
679.700000 13.985809
703.100000 14.060641
726.600000 14.133305
750.000000 14.203925
773.400000 14.274904
796.900000 14.349031
820.300000 14.428376
843.800000 14.514208
867.200000 14.606332
890.600000 14.703369
914.100000 14.804593
937.500000 14.910791
960.900000 15.023623
984.400000 15.144171
1007.800000 15.271446
1031.200000 15.402777
1054.700000 15.535480
1078.100000 15.668509
1101.600000 15.802132
1125.000000 15.936834
1148.400000 16.072424
1171.900000 16.207176
1195.300000 16.338198
1218.800000 16.462160
1242.200000 16.576262
1265.600000 16.679264
1289.100000 16.771551
1312.500000 16.854465
1335.900000 16.930225
1359.400000 17.001818
1382.800000 17.071938
1406.200000 17.142136
1429.700000 17.212849
1453.100000 17.284281
1476.600000 17.357231
1500.000000 17.433025


==> figures/linear_array/ssim_awfs_freq_missing_16.txt <==
46.900000 0.686287
70.300000 0.634820
93.800000 0.609229
117.200000 0.643414
140.600000 0.665364
164.100000 0.668213
187.500000 0.662768
210.900000 0.662427
234.400000 0.687771
257.800000 0.704693
281.200000 0.703783
304.700000 0.697336
328.100000 0.686416
351.600000 0.681358
375.000000 0.678293
398.400000 0.677198
421.900000 0.676085
445.300000 0.674996
468.800000 0.672843
492.200000 0.669206
515.600000 0.664761
539.100000 0.660257
562.500000 0.655744
585.900000 0.652041
609.400000 0.647178
632.800000 0.640388
656.200000 0.632050
679.700000 0.624484
703.100000 0.617846
726.600000 0.612575
750.000000 0.604634
773.400000 0.602248
796.900000 0.601395
820.300000 0.598694
843.800000 0.595263
867.200000 0.593230
890.600000 0.589638
914.100000 0.584179
937.500000 0.577932
960.900000 0.571907
984.400000 0.566271
1007.800000 0.559056
1031.200000 0.552044
1054.700000 0.543242
1078.100000 0.532752
1101.600000 0.520362
1125.000000 0.507003
1148.400000 0.494911
1171.900000 0.483928
1195.300000 0.472856
1218.800000 0.462820
1242.200000 0.450501
1265.600000 0.440674
1289.100000 0.437344
1312.500000 0.436605
1335.900000 0.434164
1359.400000 0.428572
1382.800000 0.423572
1406.200000 0.419823
1429.700000 0.415860
1453.100000 0.411852
1476.600000 0.405837
1500.000000 0.397859


==> figures/linear_array/ssim_awfs_freq_missing_32.txt <==
46.900000 0.668222
70.300000 0.614173
93.800000 0.583797
117.200000 0.582460
140.600000 0.587584
164.100000 0.633099
187.500000 0.646725
210.900000 0.645298
234.400000 0.638623
257.800000 0.645354
281.200000 0.657879
304.700000 0.666297
328.100000 0.664399
351.600000 0.657909
375.000000 0.651330
398.400000 0.645164
421.900000 0.640215
445.300000 0.638701
468.800000 0.636999
492.200000 0.630505
515.600000 0.624707
539.100000 0.616302
562.500000 0.604105
585.900000 0.591194
609.400000 0.573921
632.800000 0.559366
656.200000 0.546288
679.700000 0.534731
703.100000 0.530240
726.600000 0.532500
750.000000 0.528623
773.400000 0.516567
796.900000 0.503026
820.300000 0.490097
843.800000 0.480262
867.200000 0.473183
890.600000 0.468130
914.100000 0.462141
937.500000 0.454113
960.900000 0.450193
984.400000 0.448130
1007.800000 0.439102
1031.200000 0.424693
1054.700000 0.411398
1078.100000 0.397775
1101.600000 0.386526
1125.000000 0.379005
1148.400000 0.373069
1171.900000 0.364918
1195.300000 0.355546
1218.800000 0.350853
1242.200000 0.350697
1265.600000 0.353720
1289.100000 0.355813
1312.500000 0.355427
1335.900000 0.351770
1359.400000 0.344003
1382.800000 0.331689
1406.200000 0.324205
1429.700000 0.317982
1453.100000 0.312807
1476.600000 0.309064
1500.000000 0.304208


==> figures/linear_array/ssim_awfs_freq_missing_48.txt <==
46.900000 0.558786
70.300000 0.523366
93.800000 0.571628
117.200000 0.572680
140.600000 0.581864
164.100000 0.577677
187.500000 0.565236
210.900000 0.551187
234.400000 0.546769
257.800000 0.558368
281.200000 0.558612
304.700000 0.562582
328.100000 0.565552
351.600000 0.567038
375.000000 0.563604
398.400000 0.567091
421.900000 0.563639
445.300000 0.561218
468.800000 0.555654
492.200000 0.541995
515.600000 0.526988
539.100000 0.519104
562.500000 0.515483
585.900000 0.515203
609.400000 0.502064
632.800000 0.477310
656.200000 0.466151
679.700000 0.468092
703.100000 0.470755
726.600000 0.465321
750.000000 0.457160
773.400000 0.451672
796.900000 0.438545
820.300000 0.417923
843.800000 0.389577
867.200000 0.357137
890.600000 0.327350
914.100000 0.307696
937.500000 0.300646
960.900000 0.301633
984.400000 0.305628
1007.800000 0.313055
1031.200000 0.316372
1054.700000 0.313790
1078.100000 0.316002
1101.600000 0.327383
1125.000000 0.344905
1148.400000 0.361984
1171.900000 0.376705
1195.300000 0.388546
1218.800000 0.397666
1242.200000 0.401127
1265.600000 0.401381
1289.100000 0.401879
1312.500000 0.405786
1335.900000 0.408143
1359.400000 0.407739
1382.800000 0.405988
1406.200000 0.403005
1429.700000 0.400126
1453.100000 0.396966
1476.600000 0.392704
1500.000000 0.389704


==> figures/linear_array/ssim_pm_freq.txt <==
46.900000 0.556380
70.300000 0.540883
93.800000 0.591960
117.200000 0.581648
140.600000 0.555005
164.100000 0.517044
187.500000 0.509607
210.900000 0.519321
234.400000 0.438623
257.800000 0.417091
281.200000 0.402913
304.700000 0.386753
328.100000 0.383439
351.600000 0.432101
375.000000 0.431591
398.400000 0.430792
421.900000 0.554814
445.300000 0.426093
468.800000 0.342978
492.200000 0.282143
515.600000 0.377215
539.100000 0.417335
562.500000 0.537703
585.900000 0.588854
609.400000 0.590417
632.800000 0.581444
656.200000 0.569692
679.700000 0.570478
703.100000 0.571972
726.600000 0.574058
750.000000 0.513516
773.400000 0.586934
796.900000 0.538135
820.300000 0.535523
843.800000 0.520026
867.200000 0.536378
890.600000 0.495466
914.100000 0.490847
937.500000 0.494401
960.900000 0.495668
984.400000 0.468664
1007.800000 0.446342
1031.200000 0.435099
1054.700000 0.440244
1078.100000 0.455067
1101.600000 0.455897
1125.000000 0.463765
1148.400000 0.472652
1171.900000 0.463405
1195.300000 0.467595
1218.800000 0.443787
1242.200000 0.443448
1265.600000 0.443513
1289.100000 0.442794
1312.500000 0.426077
1335.900000 0.431835
1359.400000 0.433289
1382.800000 0.418055
1406.200000 0.398507
1429.700000 0.413820
1453.100000 0.425133
1476.600000 0.410784
1500.000000 0.404409


==> figures/linear_array/ssim_pm_freq_missing_16.txt <==
46.900000 0.831937
70.300000 0.717230
93.800000 0.765940
117.200000 0.757902
140.600000 0.735767
164.100000 0.700022
187.500000 0.728632
210.900000 0.703268
234.400000 0.680416
257.800000 0.708024
281.200000 0.708358
304.700000 0.728904
328.100000 0.641624
351.600000 0.703384
375.000000 0.698297
398.400000 0.665695
421.900000 0.644260
445.300000 0.630147
468.800000 0.646033
492.200000 0.684312
515.600000 0.577104
539.100000 0.639246
562.500000 0.551649
585.900000 0.680999
609.400000 0.681033
632.800000 0.696942
656.200000 0.678572
679.700000 0.669079
703.100000 0.702752
726.600000 0.655684
750.000000 0.621477
773.400000 0.630748
796.900000 0.625818
820.300000 0.654088
843.800000 0.630187
867.200000 0.638857
890.600000 0.533053
914.100000 0.602498
937.500000 0.463137
960.900000 0.638460
984.400000 0.585222
1007.800000 0.585783
1031.200000 0.623463
1054.700000 0.584598
1078.100000 0.570913
1101.600000 0.595453
1125.000000 0.548677
1148.400000 0.386214
1171.900000 0.489725
1195.300000 0.313417
1218.800000 0.561929
1242.200000 0.550845
1265.600000 0.279237
1289.100000 0.483558
1312.500000 0.539157
1335.900000 0.438152
1359.400000 0.491476
1382.800000 0.397114
1406.200000 0.365031
1429.700000 0.474208
1453.100000 0.469881
1476.600000 0.320861
1500.000000 0.450041


==> figures/linear_array/ssim_pm_freq_missing_32.txt <==
46.900000 0.810355
70.300000 0.671768
93.800000 0.733830
117.200000 0.716233
140.600000 0.705362
164.100000 0.642368
187.500000 0.656918
210.900000 0.645615
234.400000 0.615344
257.800000 0.632048
281.200000 0.660095
304.700000 0.702296
328.100000 0.699789
351.600000 0.687091
375.000000 0.666285
398.400000 0.655659
421.900000 0.625498
445.300000 0.619234
468.800000 0.623327
492.200000 0.664454
515.600000 0.561997
539.100000 0.644239
562.500000 0.322739
585.900000 0.515378
609.400000 0.618880
632.800000 0.539799
656.200000 0.576528
679.700000 0.585890
703.100000 0.546101
726.600000 0.527478
750.000000 0.395495
773.400000 0.534687
796.900000 0.480011
820.300000 0.418334
843.800000 0.359636
867.200000 0.434756
890.600000 0.317345
914.100000 0.438760
937.500000 0.358315
960.900000 0.386306
984.400000 0.363940
1007.800000 0.428062
1031.200000 0.393047
1054.700000 0.340216
1078.100000 0.399529
1101.600000 0.399086
1125.000000 0.370375
1148.400000 0.372653
1171.900000 0.392372
1195.300000 0.345092
1218.800000 0.407332
1242.200000 0.357287
1265.600000 0.344757
1289.100000 0.350112
1312.500000 0.339632
1335.900000 0.348547
1359.400000 0.350692
1382.800000 0.341791
1406.200000 0.368056
1429.700000 0.411208
1453.100000 0.342667
1476.600000 0.396304
1500.000000 0.378649


==> figures/linear_array/ssim_pm_freq_missing_48.txt <==
46.900000 0.647013
70.300000 0.505145
93.800000 0.564148
117.200000 0.494201
140.600000 0.532229
164.100000 0.446042
187.500000 0.471486
210.900000 0.430086
234.400000 0.394286
257.800000 0.407617
281.200000 0.455632
304.700000 0.478824
328.100000 0.489570
351.600000 0.281824
375.000000 0.505962
398.400000 0.494691
421.900000 0.499640
445.300000 0.522132
468.800000 0.508861
492.200000 0.466728
515.600000 0.504129
539.100000 0.445986
562.500000 0.508187
585.900000 0.530359
609.400000 0.469475
632.800000 0.430586
656.200000 0.401519
679.700000 0.370855
703.100000 0.328051
726.600000 0.369206
750.000000 0.469249
773.400000 0.397350
796.900000 0.425872
820.300000 0.396129
843.800000 0.391084
867.200000 0.362442
890.600000 0.320290
914.100000 0.377367
937.500000 0.359149
960.900000 0.300770
984.400000 0.219696
1007.800000 0.294614
1031.200000 0.382038
1054.700000 0.323075
1078.100000 0.296568
1101.600000 0.354443
1125.000000 0.298559
1148.400000 0.420875
1171.900000 0.413482
1195.300000 0.401232
1218.800000 0.408700
1242.200000 0.376707
1265.600000 0.346535
1289.100000 0.403860
1312.500000 0.394093
1335.900000 0.426263
1359.400000 0.412205
1382.800000 0.404113
1406.200000 0.387201
1429.700000 0.389539
1453.100000 0.380405
1476.600000 0.423083
1500.000000 0.357778


==> figures/linear_array/ssim_pwd_apwd_freq_missing_16.txt <==
46.900000 0.690952
70.300000 0.668273
93.800000 0.621954
117.200000 0.635271
140.600000 0.662716
164.100000 0.648033
187.500000 0.619163
210.900000 0.570674
234.400000 0.549928
257.800000 0.602748
281.200000 0.663119
304.700000 0.678662
328.100000 0.670501
351.600000 0.611768
375.000000 0.597449
398.400000 0.600744
421.900000 0.588148
445.300000 0.588640
468.800000 0.635924
492.200000 0.615071
515.600000 0.626722
539.100000 0.619229
562.500000 0.628733
585.900000 0.661875
609.400000 0.668212
632.800000 0.645210
656.200000 0.626501
679.700000 0.639573
703.100000 0.637753
726.600000 0.652266
750.000000 0.650051
773.400000 0.650601
796.900000 0.654202
820.300000 0.635761
843.800000 0.634439
867.200000 0.638080
890.600000 0.603391
914.100000 0.590903
937.500000 0.420377
960.900000 0.649705
984.400000 0.641672
1007.800000 0.615910
1031.200000 0.628419
1054.700000 0.639064
1078.100000 0.636015
1101.600000 0.578892
1125.000000 0.478546
1148.400000 0.425222
1171.900000 0.553187
1195.300000 0.286544
1218.800000 0.609168
1242.200000 0.615990
1265.600000 0.296133
1289.100000 0.525440
1312.500000 0.542092
1335.900000 0.447635
1359.400000 0.556321
1382.800000 0.352060
1406.200000 0.369506
1429.700000 0.486455
1453.100000 0.483225
1476.600000 0.337786
1500.000000 0.461225


==> figures/linear_array/ssim_pwd_apwd_freq_missing_32.txt <==
46.900000 0.646241
70.300000 0.624566
93.800000 0.574249
117.200000 0.574484
140.600000 0.575672
164.100000 0.576584
187.500000 0.551396
210.900000 0.520071
234.400000 0.503261
257.800000 0.503155
281.200000 0.573769
304.700000 0.616574
328.100000 0.626429
351.600000 0.597544
375.000000 0.605910
398.400000 0.612073
421.900000 0.617821
445.300000 0.631462
468.800000 0.663283
492.200000 0.656431
515.600000 0.670203
539.100000 0.649248
562.500000 0.175066
585.900000 0.627794
609.400000 0.635557
632.800000 0.608451
656.200000 0.616243
679.700000 0.605865
703.100000 0.596056
726.600000 0.578598
750.000000 0.468078
773.400000 0.552893
796.900000 0.535916
820.300000 0.481728
843.800000 0.357557
867.200000 0.428359
890.600000 0.305497
914.100000 0.398191
937.500000 0.311292
960.900000 0.270362
984.400000 0.410523
1007.800000 0.426150
1031.200000 0.393251
1054.700000 0.448007
1078.100000 0.315167
1101.600000 0.414421
1125.000000 0.387580
1148.400000 0.396907
1171.900000 0.293187
1195.300000 0.372121
1218.800000 0.393911
1242.200000 0.354328
1265.600000 0.328505
1289.100000 0.285618
1312.500000 0.341307
1335.900000 0.330487
1359.400000 0.323669
1382.800000 0.301141
1406.200000 0.358983
1429.700000 0.366125
1453.100000 0.321938
1476.600000 0.341045
1500.000000 0.327882


==> figures/linear_array/ssim_pwd_apwd_freq_missing_48.txt <==
46.900000 0.512700
70.300000 0.504223
93.800000 0.515610
117.200000 0.540540
140.600000 0.586230
164.100000 0.559024
187.500000 0.540115
210.900000 0.519211
234.400000 0.521329
257.800000 0.546241
281.200000 0.552231
304.700000 0.554621
328.100000 0.565364
351.600000 0.357117
375.000000 0.566778
398.400000 0.569544
421.900000 0.570511
445.300000 0.571840
468.800000 0.557170
492.200000 0.541593
515.600000 0.525215
539.100000 0.516516
562.500000 0.513234
585.900000 0.517635
609.400000 0.518868
632.800000 0.461690
656.200000 0.332047
679.700000 0.461053
703.100000 0.432883
726.600000 0.464356
750.000000 0.470435
773.400000 0.468100
796.900000 0.451061
820.300000 0.361297
843.800000 0.341800
867.200000 0.300705
890.600000 0.221680
914.100000 0.265504
937.500000 0.346097
960.900000 0.292592
984.400000 0.212793
1007.800000 0.253609
1031.200000 0.316675
1054.700000 0.293663
1078.100000 0.297758
1101.600000 0.317499
1125.000000 0.327688
1148.400000 0.316709
1171.900000 0.373233
1195.300000 0.389678
1218.800000 0.398999
1242.200000 0.400608
1265.600000 0.406951
1289.100000 0.407026
1312.500000 0.363580
1335.900000 0.409430
1359.400000 0.407875
1382.800000 0.407947
1406.200000 0.402481
1429.700000 0.399897
1453.100000 0.395718
1476.600000 0.386170
1500.000000 0.390589


==> figures/linear_array/ssim_pwd_cnn_freq.txt <==
46.900000 0.573440
70.300000 0.582621
93.800000 0.569868
117.200000 0.512406
140.600000 0.513660
164.100000 0.500000
187.500000 0.472398
210.900000 0.457163
234.400000 0.460155
257.800000 0.472936
281.200000 0.482243
304.700000 0.480819
328.100000 0.497464
351.600000 0.493222
375.000000 0.498707
398.400000 0.501835
421.900000 0.505236
445.300000 0.511504
468.800000 0.514835
492.200000 0.515573
515.600000 0.505977
539.100000 0.488463
562.500000 0.472817
585.900000 0.450380
609.400000 0.432405
632.800000 0.419825
656.200000 0.418112
679.700000 0.423788
703.100000 0.435358
726.600000 0.413825
750.000000 0.409967
773.400000 0.404805
796.900000 0.436764
820.300000 0.415199
843.800000 0.394959
867.200000 0.366571
890.600000 0.369460
914.100000 0.341877
937.500000 0.330840
960.900000 0.319251
984.400000 0.338016
1007.800000 0.331034
1031.200000 0.331931
1054.700000 0.315636
1078.100000 0.324662
1101.600000 0.318124
1125.000000 0.335163
1148.400000 0.353653
1171.900000 0.369345
1195.300000 0.375353
1218.800000 0.381085
1242.200000 0.386762
1265.600000 0.392788
1289.100000 0.394817
1312.500000 0.395779
1335.900000 0.402896
1359.400000 0.405411
1382.800000 0.404372
1406.200000 0.404552
1429.700000 0.403686
1453.100000 0.402637
1476.600000 0.404375
1500.000000 0.410800


==> figures/linear_array/ssim_pwd_cnn_freq_missing_16.txt <==
46.900000 0.750399
70.300000 0.640668
93.800000 0.605100
117.200000 0.565924
140.600000 0.542369
164.100000 0.513008
187.500000 0.515095
210.900000 0.500550
234.400000 0.499550
257.800000 0.475397
281.200000 0.484767
304.700000 0.481055
328.100000 0.487041
351.600000 0.469090
375.000000 0.477268
398.400000 0.466613
421.900000 0.474635
445.300000 0.455417
468.800000 0.465928
492.200000 0.460178
515.600000 0.476619
539.100000 0.478038
562.500000 0.499087
585.900000 0.495008
609.400000 0.506473
632.800000 0.507198
656.200000 0.531097
679.700000 0.537624
703.100000 0.555180
726.600000 0.563323
750.000000 0.586080
773.400000 0.593605
796.900000 0.605289
820.300000 0.605805
843.800000 0.616806
867.200000 0.614711
890.600000 0.623047
914.100000 0.627424
937.500000 0.642954
960.900000 0.647326
984.400000 0.649693
1007.800000 0.648088
1031.200000 0.652934
1054.700000 0.653559
1078.100000 0.654949
1101.600000 0.651235
1125.000000 0.648836
1148.400000 0.641166
1171.900000 0.638492
1195.300000 0.632671
1218.800000 0.632950
1242.200000 0.629332
1265.600000 0.631675
1289.100000 0.631147
1312.500000 0.634880
1335.900000 0.635517
1359.400000 0.636753
1382.800000 0.634189
1406.200000 0.633946
1429.700000 0.633763
1453.100000 0.632112
1476.600000 0.624147
1500.000000 0.589106


==> figures/linear_array/ssim_pwd_cnn_freq_missing_32.txt <==
46.900000 0.645576
70.300000 0.542995
93.800000 0.520461
117.200000 0.510930
140.600000 0.503621
164.100000 0.489354
187.500000 0.490305
210.900000 0.477338
234.400000 0.467095
257.800000 0.442035
281.200000 0.449724
304.700000 0.456100
328.100000 0.468901
351.600000 0.461150
375.000000 0.472026
398.400000 0.485592
421.900000 0.527006
445.300000 0.543115
468.800000 0.564121
492.200000 0.572551
515.600000 0.585634
539.100000 0.589716
562.500000 0.614162
585.900000 0.632659
609.400000 0.642916
632.800000 0.640191
656.200000 0.637017
679.700000 0.629697
703.100000 0.623598
726.600000 0.614141
750.000000 0.610505
773.400000 0.607779
796.900000 0.610820
820.300000 0.606655
843.800000 0.604539
867.200000 0.599653
890.600000 0.596031
914.100000 0.590666
937.500000 0.591890
960.900000 0.587889
984.400000 0.583037
1007.800000 0.573881
1031.200000 0.568232
1054.700000 0.562285
1078.100000 0.563264
1101.600000 0.560411
1125.000000 0.560019
1148.400000 0.552294
1171.900000 0.545999
1195.300000 0.538609
1218.800000 0.538482
1242.200000 0.536778
1265.600000 0.539012
1289.100000 0.537981
1312.500000 0.539380
1335.900000 0.538296
1359.400000 0.540049
1382.800000 0.538739
1406.200000 0.538356
1429.700000 0.538018
1453.100000 0.536302
1476.600000 0.525002
1500.000000 0.508427


==> figures/linear_array/ssim_pwd_cnn_freq_missing_48.txt <==
46.900000 0.440201
70.300000 0.381369
93.800000 0.383550
117.200000 0.420022
140.600000 0.439313
164.100000 0.457598
187.500000 0.478011
210.900000 0.486518
234.400000 0.492774
257.800000 0.505977
281.200000 0.529172
304.700000 0.532729
328.100000 0.540886
351.600000 0.549267
375.000000 0.561796
398.400000 0.564333
421.900000 0.566130
445.300000 0.566518
468.800000 0.569742
492.200000 0.561048
515.600000 0.547280
539.100000 0.535093
562.500000 0.532397
585.900000 0.530921
609.400000 0.531125
632.800000 0.530673
656.200000 0.538767
679.700000 0.548333
703.100000 0.550675
726.600000 0.547748
750.000000 0.545152
773.400000 0.540180
796.900000 0.534150
820.300000 0.529249
843.800000 0.521742
867.200000 0.513278
890.600000 0.504995
914.100000 0.498124
937.500000 0.491158
960.900000 0.484179
984.400000 0.474783
1007.800000 0.467898
1031.200000 0.460402
1054.700000 0.452650
1078.100000 0.447770
1101.600000 0.453349
1125.000000 0.463349
1148.400000 0.468637
1171.900000 0.465623
1195.300000 0.464047
1218.800000 0.464157
1242.200000 0.465127
1265.600000 0.466899
1289.100000 0.466095
1312.500000 0.461185
1335.900000 0.456545
1359.400000 0.452449
1382.800000 0.449764
1406.200000 0.444449
1429.700000 0.439825
1453.100000 0.436201
1476.600000 0.433488
1500.000000 0.426627


==> figures/linear_array/ssim_pwd_freq.txt <==
46.900000 0.487839
70.300000 0.745099
93.800000 0.661068
117.200000 0.686517
140.600000 0.592394
164.100000 0.661301
187.500000 0.670283
210.900000 0.674981
234.400000 0.674674
257.800000 0.660500
281.200000 0.617943
304.700000 0.642906
328.100000 0.597905
351.600000 0.503864
375.000000 0.518099
398.400000 0.596180
421.900000 0.588966
445.300000 0.536545
468.800000 0.524860
492.200000 0.431589
515.600000 0.530793
539.100000 0.582174
562.500000 0.558342
585.900000 0.610963
609.400000 0.609267
632.800000 0.596326
656.200000 0.581242
679.700000 0.549511
703.100000 0.563153
726.600000 0.561494
750.000000 0.498620
773.400000 0.574518
796.900000 0.522168
820.300000 0.517152
843.800000 0.508663
867.200000 0.506651
890.600000 0.491292
914.100000 0.497897
937.500000 0.493778
960.900000 0.489171
984.400000 0.490936
1007.800000 0.471317
1031.200000 0.436642
1054.700000 0.446022
1078.100000 0.456265
1101.600000 0.453576
1125.000000 0.461974
1148.400000 0.467955
1171.900000 0.469704
1195.300000 0.458541
1218.800000 0.432349
1242.200000 0.446017
1265.600000 0.443431
1289.100000 0.438863
1312.500000 0.425168
1335.900000 0.431401
1359.400000 0.434441
1382.800000 0.416336
1406.200000 0.400344
1429.700000 0.420237
1453.100000 0.424781
1476.600000 0.411815
1500.000000 0.405353


==> figures/linear_array/ssim_pwd_freq_missing_16.txt <==
46.900000 0.776165
70.300000 0.747363
93.800000 0.793723
117.200000 0.696716
140.600000 0.732026
164.100000 0.711135
187.500000 0.670393
210.900000 0.682107
234.400000 0.631658
257.800000 0.663699
281.200000 0.670845
304.700000 0.657887
328.100000 0.670191
351.600000 0.664625
375.000000 0.635395
398.400000 0.623856
421.900000 0.612806
445.300000 0.622961
468.800000 0.648430
492.200000 0.639909
515.600000 0.629719
539.100000 0.632943
562.500000 0.469257
585.900000 0.612075
609.400000 0.607926
632.800000 0.628010
656.200000 0.597337
679.700000 0.574799
703.100000 0.626727
726.600000 0.602509
750.000000 0.580802
773.400000 0.621306
796.900000 0.592409
820.300000 0.614779
843.800000 0.632593
867.200000 0.630107
890.600000 0.511137
914.100000 0.516676
937.500000 0.387591
960.900000 0.554945
984.400000 0.543564
1007.800000 0.538526
1031.200000 0.572177
1054.700000 0.564230
1078.100000 0.568966
1101.600000 0.498893
1125.000000 0.450255
1148.400000 0.397659
1171.900000 0.505441
1195.300000 0.307513
1218.800000 0.520559
1242.200000 0.520737
1265.600000 0.273144
1289.100000 0.452548
1312.500000 0.481467
1335.900000 0.412234
1359.400000 0.488187
1382.800000 0.383810
1406.200000 0.336260
1429.700000 0.449428
1453.100000 0.451714
1476.600000 0.291847
1500.000000 0.419510


==> figures/linear_array/ssim_pwd_freq_missing_32.txt <==
46.900000 0.751491
70.300000 0.753921
93.800000 0.794289
117.200000 0.702489
140.600000 0.745641
164.100000 0.713721
187.500000 0.677142
210.900000 0.698395
234.400000 0.653244
257.800000 0.672746
281.200000 0.683459
304.700000 0.668740
328.100000 0.675188
351.600000 0.664916
375.000000 0.669857
398.400000 0.663545
421.900000 0.657087
445.300000 0.661598
468.800000 0.662716
492.200000 0.652260
515.600000 0.641675
539.100000 0.634620
562.500000 0.311308
585.900000 0.547671
609.400000 0.586088
632.800000 0.590445
656.200000 0.574471
679.700000 0.545065
703.100000 0.541568
726.600000 0.527332
750.000000 0.369884
773.400000 0.506561
796.900000 0.452445
820.300000 0.409180
843.800000 0.369909
867.200000 0.420304
890.600000 0.297667
914.100000 0.410174
937.500000 0.356176
960.900000 0.370083
984.400000 0.387321
1007.800000 0.424653
1031.200000 0.384576
1054.700000 0.453930
1078.100000 0.404356
1101.600000 0.407394
1125.000000 0.385591
1148.400000 0.371135
1171.900000 0.368842
1195.300000 0.381095
1218.800000 0.423530
1242.200000 0.356497
1265.600000 0.357384
1289.100000 0.355799
1312.500000 0.376223
1335.900000 0.338778
1359.400000 0.372141
1382.800000 0.334492
1406.200000 0.370838
1429.700000 0.426607
1453.100000 0.345178
1476.600000 0.387675
1500.000000 0.394707


==> figures/linear_array/ssim_pwd_freq_missing_48.txt <==
46.900000 0.613091
70.300000 0.688336
93.800000 0.667789
117.200000 0.665252
140.600000 0.632066
164.100000 0.635220
187.500000 0.621506
210.900000 0.554289
234.400000 0.608594
257.800000 0.587923
281.200000 0.631496
304.700000 0.651374
328.100000 0.586457
351.600000 0.298934
375.000000 0.607577
398.400000 0.597052
421.900000 0.580854
445.300000 0.576019
468.800000 0.558813
492.200000 0.482274
515.600000 0.488715
539.100000 0.462770
562.500000 0.470704
585.900000 0.450282
609.400000 0.459877
632.800000 0.399150
656.200000 0.395666
679.700000 0.361725
703.100000 0.321114
726.600000 0.383988
750.000000 0.468912
773.400000 0.439887
796.900000 0.465302
820.300000 0.396059
843.800000 0.385203
867.200000 0.377040
890.600000 0.317260
914.100000 0.367465
937.500000 0.362697
960.900000 0.292633
984.400000 0.228416
1007.800000 0.330961
1031.200000 0.364054
1054.700000 0.314233
1078.100000 0.284150
1101.600000 0.336825
1125.000000 0.303763
1148.400000 0.418297
1171.900000 0.420792
1195.300000 0.420721
1218.800000 0.412762
1242.200000 0.374658
1265.600000 0.349416
1289.100000 0.402158
1312.500000 0.393548
1335.900000 0.427170
1359.400000 0.413823
1382.800000 0.401553
1406.200000 0.382707
1429.700000 0.386439
1453.100000 0.373063
1476.600000 0.423355
1500.000000 0.347683


==> figures/linear_array/ssim_wfs_freq_missing_16.txt <==
46.900000 0.830407
70.300000 0.732247
93.800000 0.706043
117.200000 0.718285
140.600000 0.713027
164.100000 0.689705
187.500000 0.678397
210.900000 0.671931
234.400000 0.673645
257.800000 0.683926
281.200000 0.687975
304.700000 0.683787
328.100000 0.675188
351.600000 0.668157
375.000000 0.663087
398.400000 0.660160
421.900000 0.654002
445.300000 0.642379
468.800000 0.630058
492.200000 0.620056
515.600000 0.613983
539.100000 0.609438
562.500000 0.607454
585.900000 0.605500
609.400000 0.603628
632.800000 0.602135
656.200000 0.600329
679.700000 0.598932
703.100000 0.597319
726.600000 0.595368
750.000000 0.593268
773.400000 0.589430
796.900000 0.585456
820.300000 0.581710
843.800000 0.577705
867.200000 0.572886
890.600000 0.568323
914.100000 0.563156
937.500000 0.557553
960.900000 0.551371
984.400000 0.545405
1007.800000 0.539446
1031.200000 0.533485
1054.700000 0.526822
1078.100000 0.520371
1101.600000 0.513396
1125.000000 0.507039
1148.400000 0.501799
1171.900000 0.496435
1195.300000 0.491591
1218.800000 0.486235
1242.200000 0.480391
1265.600000 0.474725
1289.100000 0.469921
1312.500000 0.465934
1335.900000 0.462138
1359.400000 0.458760
1382.800000 0.455822
1406.200000 0.453061
1429.700000 0.450149
1453.100000 0.446937
1476.600000 0.443903
1500.000000 0.441263


==> figures/linear_array/ssim_wfs_freq_missing_32.txt <==
46.900000 0.824224
70.300000 0.725114
93.800000 0.686657
117.200000 0.694013
140.600000 0.693708
164.100000 0.690913
187.500000 0.696826
210.900000 0.697936
234.400000 0.692077
257.800000 0.684293
281.200000 0.674165
304.700000 0.663066
328.100000 0.652864
351.600000 0.644907
375.000000 0.638217
398.400000 0.631746
421.900000 0.625301
445.300000 0.618448
468.800000 0.611679
492.200000 0.605370
515.600000 0.600324
539.100000 0.596647
562.500000 0.594362
585.900000 0.589354
609.400000 0.582567
632.800000 0.574881
656.200000 0.567695
679.700000 0.563054
703.100000 0.558861
726.600000 0.553799
750.000000 0.548898
773.400000 0.545941
796.900000 0.543013
820.300000 0.539657
843.800000 0.536760
867.200000 0.533891
890.600000 0.530728
914.100000 0.527558
937.500000 0.524268
960.900000 0.519948
984.400000 0.514948
1007.800000 0.510058
1031.200000 0.504987
1054.700000 0.499311
1078.100000 0.493158
1101.600000 0.486892
1125.000000 0.481412
1148.400000 0.476719
1171.900000 0.472386
1195.300000 0.468213
1218.800000 0.463987
1242.200000 0.460014
1265.600000 0.456681
1289.100000 0.453769
1312.500000 0.450757
1335.900000 0.447806
1359.400000 0.444530
1382.800000 0.441586
1406.200000 0.439773
1429.700000 0.438608
1453.100000 0.436983
1476.600000 0.435001
1500.000000 0.433363


==> figures/linear_array/ssim_wfs_freq_missing_48.txt <==
46.900000 0.814594
70.300000 0.710734
93.800000 0.673652
117.200000 0.676326
140.600000 0.679123
164.100000 0.683842
187.500000 0.675339
210.900000 0.665119
234.400000 0.656623
257.800000 0.647656
281.200000 0.640597
304.700000 0.638715
328.100000 0.643861
351.600000 0.645366
375.000000 0.646573
398.400000 0.643770
421.900000 0.635689
445.300000 0.624544
468.800000 0.614681
492.200000 0.605369
515.600000 0.594675
539.100000 0.584097
562.500000 0.575555
585.900000 0.568693
609.400000 0.562574
632.800000 0.557658
656.200000 0.552872
679.700000 0.548385
703.100000 0.544449
726.600000 0.539557
750.000000 0.534203
773.400000 0.528942
796.900000 0.523698
820.300000 0.518136
843.800000 0.512287
867.200000 0.506261
890.600000 0.500564
914.100000 0.495306
937.500000 0.490382
960.900000 0.485710
984.400000 0.481173
1007.800000 0.476673
1031.200000 0.472451
1054.700000 0.468485
1078.100000 0.465112
1101.600000 0.462214
1125.000000 0.458945
1148.400000 0.455720
1171.900000 0.453216
1195.300000 0.450924
1218.800000 0.448919
1242.200000 0.447142
1265.600000 0.445408
1289.100000 0.443364
1312.500000 0.440718
1335.900000 0.437497
1359.400000 0.434019
1382.800000 0.430537
1406.200000 0.427216
1429.700000 0.423895
1453.100000 0.420447
1476.600000 0.417060
1500.000000 0.413751


==> figures/real_array/nmse_awfs_cnn_freq_db_missing_28.txt <==
46.900000 -16.422647
70.300000 -17.599701
93.800000 -16.485193
117.200000 -18.460764
140.600000 -14.480898
164.100000 -13.778762
187.500000 -16.524673
210.900000 -15.678997
234.400000 -15.653920
257.800000 -16.547688
281.200000 -16.415459
304.700000 -14.338690
328.100000 -14.162717
351.600000 -15.696968
375.000000 -13.918944
398.400000 -13.770318
421.900000 -14.830451
445.300000 -12.782413
468.800000 -13.624869
492.200000 -13.068262
515.600000 -13.389830
539.100000 -12.081766
562.500000 -13.634028
585.900000 -13.284387
609.400000 -12.524303
632.800000 -12.252003
656.200000 -11.429086
679.700000 -11.741509
703.100000 -11.683035
726.600000 -11.558170
750.000000 -10.229903
773.400000 -10.656260
796.900000 -9.797411
820.300000 -9.200909
843.800000 -9.245372
867.200000 -10.316914
890.600000 -9.412478
914.100000 -10.407045
937.500000 -10.508913
960.900000 -9.132279
984.400000 -7.953967
1007.800000 -7.648599
1031.200000 -6.757286
1054.700000 -7.090317
1078.100000 -7.863185
1101.600000 -7.502043
1125.000000 -7.898204
1148.400000 -8.037309
1171.900000 -7.708679
1195.300000 -7.797725
1218.800000 -8.780213
1242.200000 -7.840547
1265.600000 -7.230362
1289.100000 -8.098495
1312.500000 -7.914966
1335.900000 -6.938213
1359.400000 -7.504764
1382.800000 -7.901696
1406.200000 -7.655269
1429.700000 -8.043514
1453.100000 -7.102161
1476.600000 -3.961291
1500.000000 1.655269


==> figures/real_array/nmse_awfs_freq_db_missing_12.txt <==
46.900000 -16.886108
70.300000 -16.945404
93.800000 -15.551540
117.200000 -13.972157
140.600000 -12.595376
164.100000 -11.381996
187.500000 -11.417645
210.900000 -11.928068
234.400000 -14.393205
257.800000 -15.229669
281.200000 -14.068718
304.700000 -12.395226
328.100000 -11.600519
351.600000 -11.692524
375.000000 -11.739369
398.400000 -12.214784
421.900000 -12.576271
445.300000 -13.273978
468.800000 -12.553140
492.200000 -11.167688
515.600000 -11.562838
539.100000 -12.312952
562.500000 -12.073357
585.900000 -11.720961
609.400000 -12.089142
632.800000 -11.320196
656.200000 -10.707397
679.700000 -10.974564
703.100000 -10.949142
726.600000 -10.045761
750.000000 -9.239361
773.400000 -8.539463
796.900000 -8.686264
820.300000 -8.573414
843.800000 -9.312390
867.200000 -8.167935
890.600000 -7.828061
914.100000 -8.470865
937.500000 -8.387522
960.900000 -7.883521
984.400000 -7.109447
1007.800000 -6.500420
1031.200000 -5.499539
1054.700000 -5.382719
1078.100000 -5.783301
1101.600000 -5.911056
1125.000000 -6.111419
1148.400000 -6.022724
1171.900000 -6.022273
1195.300000 -6.360318
1218.800000 -6.371567
1242.200000 -6.234884
1265.600000 -6.340379
1289.100000 -6.474747
1312.500000 -6.477494
1335.900000 -6.389041
1359.400000 -6.391263
1382.800000 -6.641809
1406.200000 -6.997011
1429.700000 -6.696836
1453.100000 -5.947371
1476.600000 -5.459813
1500.000000 -5.789465


==> figures/real_array/nmse_awfs_freq_db_missing_28.txt <==
46.900000 -16.868776
70.300000 -17.109507
93.800000 -16.018742
117.200000 -15.047886
140.600000 -14.355193
164.100000 -13.577139
187.500000 -13.587646
210.900000 -14.073534
234.400000 -16.235636
257.800000 -16.452095
281.200000 -15.262468
304.700000 -14.105157
328.100000 -13.551988
351.600000 -13.899512
375.000000 -13.739225
398.400000 -13.805757
421.900000 -13.491240
445.300000 -13.704972
468.800000 -13.656614
492.200000 -12.881245
515.600000 -13.312608
539.100000 -13.707691
562.500000 -13.548788
585.900000 -13.351162
609.400000 -13.249170
632.800000 -12.455424
656.200000 -11.975116
679.700000 -12.595731
703.100000 -12.456316
726.600000 -11.775030
750.000000 -10.898926
773.400000 -10.257888
796.900000 -9.689396
820.300000 -9.462152
843.800000 -10.079115
867.200000 -9.789230
890.600000 -9.559013
914.100000 -10.071553
937.500000 -9.710680
960.900000 -8.959559
984.400000 -7.998519
1007.800000 -7.051964
1031.200000 -6.235991
1054.700000 -6.602872
1078.100000 -7.140794
1101.600000 -7.514891
1125.000000 -7.599584
1148.400000 -7.374394
1171.900000 -7.438688
1195.300000 -7.529569
1218.800000 -7.935994
1242.200000 -7.839055
1265.600000 -7.804901
1289.100000 -7.895978
1312.500000 -7.862853
1335.900000 -7.583976
1359.400000 -7.550422
1382.800000 -8.280079
1406.200000 -8.636675
1429.700000 -8.110856
1453.100000 -7.289733
1476.600000 -6.947916
1500.000000 -6.558359


==> figures/real_array/nmse_awfs_freq_db_missing_44.txt <==
46.900000 -16.139593
70.300000 -15.590730
93.800000 -14.407495
117.200000 -14.938045
140.600000 -15.216466
164.100000 -15.069141
187.500000 -15.104323
210.900000 -15.065989
234.400000 -15.508533
257.800000 -14.014064
281.200000 -13.449753
304.700000 -12.845047
328.100000 -13.176020
351.600000 -13.441571
375.000000 -13.068020
398.400000 -12.364325
421.900000 -11.370028
445.300000 -10.498113
468.800000 -10.517988
492.200000 -11.059488
515.600000 -11.206428
539.100000 -11.279491
562.500000 -11.075466
585.900000 -10.387180
609.400000 -10.020490
632.800000 -9.046832
656.200000 -9.082935
679.700000 -8.955442
703.100000 -9.028990
726.600000 -8.511542
750.000000 -7.876162
773.400000 -6.971484
796.900000 -6.784064
820.300000 -6.416169
843.800000 -6.468676
867.200000 -6.540459
890.600000 -6.881823
914.100000 -6.868110
937.500000 -6.904716
960.900000 -6.582504
984.400000 -5.867972
1007.800000 -5.409400
1031.200000 -4.995066
1054.700000 -5.299230
1078.100000 -5.729365
1101.600000 -5.877078
1125.000000 -5.745481
1148.400000 -5.453959
1171.900000 -5.364544
1195.300000 -5.490652
1218.800000 -5.555827
1242.200000 -5.252452
1265.600000 -5.468956
1289.100000 -5.313949
1312.500000 -5.066909
1335.900000 -4.992748
1359.400000 -4.569973
1382.800000 -4.824305
1406.200000 -5.121906
1429.700000 -5.198049
1453.100000 -5.076190
1476.600000 -4.559339
1500.000000 -4.097332


==> figures/real_array/nmse_pm_freq_db_missing_12.txt <==
46.900000 -16.256972
70.300000 -19.191179
93.800000 -19.554241
117.200000 -19.173355
140.600000 -18.922944
164.100000 -19.257737
187.500000 -19.210660
210.900000 -17.999611
234.400000 -14.873162
257.800000 -18.326969
281.200000 -18.315397
304.700000 -18.242599
328.100000 -17.864699
351.600000 -17.178237
375.000000 -18.064839
398.400000 -14.513622
421.900000 -16.085822
445.300000 -14.632556
468.800000 -14.703779
492.200000 -15.000099
515.600000 -13.561061
539.100000 -14.105721
562.500000 -15.652109
585.900000 -14.794489
609.400000 -12.784568
632.800000 -10.980221
656.200000 -9.135264
679.700000 -12.345541
703.100000 -12.854475
726.600000 -11.088003
750.000000 -12.837456
773.400000 -11.729330
796.900000 -8.831270
820.300000 -6.173714
843.800000 -1.715329
867.200000 -7.215977
890.600000 -8.525889
914.100000 -8.839128
937.500000 -7.573672
960.900000 -3.434958
984.400000 2.011884
1007.800000 -2.914869
1031.200000 1.607792
1054.700000 -0.829885
1078.100000 0.607464
1101.600000 -2.097207
1125.000000 -0.021841
1148.400000 2.865085
1171.900000 3.039116
1195.300000 4.164363
1218.800000 0.234975
1242.200000 6.191424
1265.600000 6.705054
1289.100000 1.868183
1312.500000 6.180182
1335.900000 12.586063
1359.400000 5.853407
1382.800000 5.283250
1406.200000 1.049873
1429.700000 -0.166223
1453.100000 2.997099
1476.600000 19.645260
1500.000000 5.741740


==> figures/real_array/nmse_pm_freq_db_missing_28.txt <==
46.900000 -16.081454
70.300000 -19.157643
93.800000 -19.546425
117.200000 -19.168823
140.600000 -18.890441
164.100000 -19.215775
187.500000 -19.179798
210.900000 -18.184290
234.400000 -15.026120
257.800000 -18.409326
281.200000 -18.387185
304.700000 -18.116660
328.100000 -17.219072
351.600000 -16.301993
375.000000 -18.019338
398.400000 -16.214125
421.900000 -16.253430
445.300000 -14.774343
468.800000 -14.729886
492.200000 -14.998685
515.600000 -13.652819
539.100000 -13.799891
562.500000 -15.653976
585.900000 -14.949034
609.400000 -13.146492
632.800000 -11.319363
656.200000 -9.853966
679.700000 -12.278887
703.100000 -12.819275
726.600000 -11.222174
750.000000 -13.207259
773.400000 -12.217060
796.900000 -9.540617
820.300000 -6.690879
843.800000 -4.510557
867.200000 -7.982947
890.600000 -8.808415
914.100000 -9.002559
937.500000 -7.846675
960.900000 -4.141509
984.400000 4.082926
1007.800000 -2.625894
1031.200000 1.112464
1054.700000 -1.157334
1078.100000 -0.741309
1101.600000 1.757347
1125.000000 4.662198
1148.400000 4.580249
1171.900000 4.431428
1195.300000 2.873908
1218.800000 -1.037343
1242.200000 2.272010
1265.600000 14.067554
1289.100000 4.770873
1312.500000 1.778058
1335.900000 2.322000
1359.400000 0.589161
1382.800000 0.527289
1406.200000 -1.876032
1429.700000 -1.219569
1453.100000 2.208575
1476.600000 1.746041
1500.000000 -1.143663


==> figures/real_array/nmse_pm_freq_db_missing_44.txt <==
46.900000 -15.100605
70.300000 -18.933908
93.800000 -19.281390
117.200000 -18.923705
140.600000 -18.765743
164.100000 -18.768109
187.500000 -18.406002
210.900000 -16.014059
234.400000 -11.678286
257.800000 -17.970676
281.200000 -17.296803
304.700000 -17.118219
328.100000 -15.104843
351.600000 -12.863077
375.000000 -16.490525
398.400000 -15.757706
421.900000 -12.187408
445.300000 -12.267922
468.800000 -12.925755
492.200000 -12.149367
515.600000 -10.267383
539.100000 -3.895704
562.500000 -10.419589
585.900000 -10.703377
609.400000 -8.850331
632.800000 -5.685778
656.200000 3.738053
679.700000 -4.274676
703.100000 -6.922635
726.600000 -8.414583
750.000000 -8.959238
773.400000 -4.147126
796.900000 -0.896221
820.300000 8.175696
843.800000 -3.083069
867.200000 -1.087900
890.600000 -2.110362
914.100000 1.659582
937.500000 8.381279
960.900000 3.215573
984.400000 3.771633
1007.800000 7.476862
1031.200000 13.229254
1054.700000 17.114676
1078.100000 18.419226
1101.600000 14.523395
1125.000000 12.209164
1148.400000 4.904354
1171.900000 7.008623
1195.300000 6.985633
1218.800000 4.180135
1242.200000 5.264919
1265.600000 18.028552
1289.100000 13.486454
1312.500000 8.365987
1335.900000 22.078240
1359.400000 9.379090
1382.800000 5.716065
1406.200000 8.376319
1429.700000 15.282748
1453.100000 4.248331
1476.600000 8.365515
1500.000000 11.483394


==> figures/real_array/nmse_pwd_apwd_freq_db_missing_12.txt <==
46.900000 -17.611494
70.300000 -19.344418
93.800000 -19.344456
117.200000 -18.900570
140.600000 -17.844641
164.100000 -17.287790
187.500000 -17.121059
210.900000 -17.282579
234.400000 -17.998373
257.800000 -17.927248
281.200000 -17.568703
304.700000 -17.248499
328.100000 -16.911686
351.600000 -16.750824
375.000000 -16.656397
398.400000 -16.402704
421.900000 -15.401126
445.300000 -14.316920
468.800000 -14.534122
492.200000 -14.946050
515.600000 -15.271538
539.100000 -15.756134
562.500000 -16.045721
585.900000 -15.487288
609.400000 -13.424296
632.800000 -12.167417
656.200000 -12.151659
679.700000 -13.293052
703.100000 -13.976382
726.600000 -14.086975
750.000000 -13.663331
773.400000 -12.635553
796.900000 -9.914456
820.300000 -8.415058
843.800000 -8.698110
867.200000 -8.430342
890.600000 -8.534058
914.100000 -8.535108
937.500000 -7.618656
960.900000 -5.916492
984.400000 -4.974722
1007.800000 -3.179814
1031.200000 -3.460051
1054.700000 -3.315194
1078.100000 -3.177881
1101.600000 -2.910789
1125.000000 -2.681415
1148.400000 -3.015599
1171.900000 -3.361880
1195.300000 -3.733981
1218.800000 -4.228456
1242.200000 -4.705631
1265.600000 -5.071400
1289.100000 -5.675070
1312.500000 -6.052899
1335.900000 -6.384326
1359.400000 -7.045707
1382.800000 -7.365541
1406.200000 -7.250077
1429.700000 -6.773722
1453.100000 -5.865562
1476.600000 -5.427320
1500.000000 -5.195139


==> figures/real_array/nmse_pwd_apwd_freq_db_missing_28.txt <==
46.900000 -17.545227
70.300000 -19.352047
93.800000 -19.387320
117.200000 -18.925327
140.600000 -17.882133
164.100000 -17.351578
187.500000 -17.212452
210.900000 -17.348516
234.400000 -18.067432
257.800000 -18.029942
281.200000 -17.588097
304.700000 -17.185904
328.100000 -16.744379
351.600000 -16.520288
375.000000 -16.372042
398.400000 -16.219742
421.900000 -15.293648
445.300000 -14.326888
468.800000 -14.511953
492.200000 -14.751013
515.600000 -14.909602
539.100000 -15.262710
562.500000 -15.590345
585.900000 -15.243584
609.400000 -13.629349
632.800000 -12.221160
656.200000 -11.940029
679.700000 -13.180057
703.100000 -13.837303
726.600000 -14.104170
750.000000 -13.503142
773.400000 -12.550000
796.900000 -10.340757
820.300000 -8.487671
843.800000 -8.831982
867.200000 -8.873621
890.600000 -8.670787
914.100000 -8.598085
937.500000 -7.629486
960.900000 -5.810484
984.400000 -4.583760
1007.800000 -3.331926
1031.200000 -3.584338
1054.700000 -3.531605
1078.100000 -3.165288
1101.600000 -2.748890
1125.000000 -2.340760
1148.400000 -2.589307
1171.900000 -2.765462
1195.300000 -3.282687
1218.800000 -3.790665
1242.200000 -4.195293
1265.600000 -4.320640
1289.100000 -4.647738
1312.500000 -5.190988
1335.900000 -5.700417
1359.400000 -6.376286
1382.800000 -6.589725
1406.200000 -6.355560
1429.700000 -5.837014
1453.100000 -4.735806
1476.600000 -4.512862
1500.000000 -4.532623


==> figures/real_array/nmse_pwd_apwd_freq_db_missing_44.txt <==
46.900000 -17.152750
70.300000 -19.032610
93.800000 -18.957943
117.200000 -18.566975
140.600000 -17.582432
164.100000 -17.224974
187.500000 -16.927406
210.900000 -16.878977
234.400000 -17.415485
257.800000 -16.995571
281.200000 -16.612064
304.700000 -16.393324
328.100000 -15.857677
351.600000 -15.788153
375.000000 -15.840570
398.400000 -15.104506
421.900000 -13.612290
445.300000 -12.573696
468.800000 -13.111539
492.200000 -13.089076
515.600000 -12.523980
539.100000 -12.481686
562.500000 -12.494287
585.900000 -12.120687
609.400000 -10.592041
632.800000 -9.187736
656.200000 -9.191094
679.700000 -9.123250
703.100000 -9.065864
726.600000 -9.706229
750.000000 -9.654103
773.400000 -7.732960
796.900000 -4.293506
820.300000 -4.498097
843.800000 -4.933512
867.200000 -5.165883
890.600000 -5.093618
914.100000 -4.247303
937.500000 -3.465662
960.900000 -2.315707
984.400000 -0.302864
1007.800000 -0.038234
1031.200000 0.025638
1054.700000 -0.150413
1078.100000 -0.374151
1101.600000 1.400901
1125.000000 1.360859
1148.400000 0.323539
1171.900000 0.492263
1195.300000 -0.297279
1218.800000 -0.089489
1242.200000 1.919799
1265.600000 0.103353
1289.100000 0.878941
1312.500000 0.926319
1335.900000 2.146998
1359.400000 2.816827
1382.800000 1.320149
1406.200000 1.829493
1429.700000 1.632098
1453.100000 1.741390
1476.600000 3.268508
1500.000000 3.258462


==> figures/real_array/nmse_pwd_cnn_freq_db_missing_12.txt <==
46.900000 -16.013723
70.300000 -15.854304
93.800000 -16.969104
117.200000 -17.756425
140.600000 -17.938261
164.100000 -17.989502
187.500000 -18.201087
210.900000 -18.426192
234.400000 -18.423982
257.800000 -16.823311
281.200000 -16.768931
304.700000 -17.494249
328.100000 -17.672108
351.600000 -17.990877
375.000000 -17.774166
398.400000 -16.815842
421.900000 -15.241790
445.300000 -14.890207
468.800000 -14.629028
492.200000 -14.964527
515.600000 -15.469840
539.100000 -15.752577
562.500000 -15.241328
585.900000 -14.984152
609.400000 -14.478711
632.800000 -13.916439
656.200000 -14.082114
679.700000 -14.360815
703.100000 -13.946595
726.600000 -13.022506
750.000000 -12.439135
773.400000 -11.961130
796.900000 -12.028237
820.300000 -11.544781
843.800000 -11.281271
867.200000 -11.902886
890.600000 -12.472227
914.100000 -12.890385
937.500000 -13.024278
960.900000 -11.489213
984.400000 -10.094852
1007.800000 -9.457638
1031.200000 -9.122895
1054.700000 -9.452052
1078.100000 -10.207218
1101.600000 -10.855068
1125.000000 -11.560451
1148.400000 -12.158313
1171.900000 -12.414690
1195.300000 -12.310872
1218.800000 -11.725456
1242.200000 -11.670725
1265.600000 -11.681065
1289.100000 -11.931219
1312.500000 -12.049965
1335.900000 -11.706824
1359.400000 -11.412906
1382.800000 -11.518390
1406.200000 -11.797682
1429.700000 -11.957829
1453.100000 -12.116498
1476.600000 -11.683010
1500.000000 -10.441482


==> figures/real_array/nmse_pwd_cnn_freq_db_missing_28.txt <==
46.900000 -15.711964
70.300000 -16.361118
93.800000 -17.596400
117.200000 -17.581936
140.600000 -18.290289
164.100000 -18.347652
187.500000 -18.317296
210.900000 -18.380312
234.400000 -18.421601
257.800000 -17.412938
281.200000 -17.274897
304.700000 -17.802027
328.100000 -17.914476
351.600000 -18.207844
375.000000 -17.893580
398.400000 -17.141148
421.900000 -16.088573
445.300000 -15.428905
468.800000 -15.482733
492.200000 -15.695494
515.600000 -15.919192
539.100000 -15.988471
562.500000 -15.373307
585.900000 -15.028643
609.400000 -14.589150
632.800000 -13.500616
656.200000 -13.608227
679.700000 -13.860317
703.100000 -13.615054
726.600000 -13.272889
750.000000 -12.831444
773.400000 -11.953299
796.900000 -11.649054
820.300000 -10.712463
843.800000 -10.887011
867.200000 -11.565785
890.600000 -11.848760
914.100000 -11.910267
937.500000 -11.808765
960.900000 -10.843648
984.400000 -10.148232
1007.800000 -9.712033
1031.200000 -9.212290
1054.700000 -8.527446
1078.100000 -8.925850
1101.600000 -9.651798
1125.000000 -10.245229
1148.400000 -10.736152
1171.900000 -10.925833
1195.300000 -11.025531
1218.800000 -10.665503
1242.200000 -10.463899
1265.600000 -10.334635
1289.100000 -10.679680
1312.500000 -10.790327
1335.900000 -10.422012
1359.400000 -10.285992
1382.800000 -10.478798
1406.200000 -10.491274
1429.700000 -10.577735
1453.100000 -10.484248
1476.600000 -9.858051
1500.000000 -8.804802


==> figures/real_array/nmse_pwd_cnn_freq_db_missing_44.txt <==
46.900000 -15.348891
70.300000 -15.667596
93.800000 -17.233217
117.200000 -17.752613
140.600000 -17.793723
164.100000 -17.781566
187.500000 -17.798226
210.900000 -17.560503
234.400000 -17.496034
257.800000 -16.409137
281.200000 -15.438892
304.700000 -15.207459
328.100000 -15.182361
351.600000 -15.561008
375.000000 -15.438967
398.400000 -14.683491
421.900000 -13.281475
445.300000 -12.542644
468.800000 -12.120198
492.200000 -12.335841
515.600000 -12.140435
539.100000 -11.537956
562.500000 -10.812274
585.900000 -9.257601
609.400000 -8.230530
632.800000 -7.673521
656.200000 -7.593922
679.700000 -7.572250
703.100000 -7.617746
726.600000 -7.637672
750.000000 -7.263382
773.400000 -6.594398
796.900000 -5.996263
820.300000 -5.648079
843.800000 -5.704027
867.200000 -5.850791
890.600000 -5.810044
914.100000 -5.523231
937.500000 -5.260807
960.900000 -4.715404
984.400000 -4.287455
1007.800000 -4.013200
1031.200000 -3.702118
1054.700000 -3.664105
1078.100000 -3.825229
1101.600000 -3.856418
1125.000000 -3.847841
1148.400000 -3.898740
1171.900000 -3.840991
1195.300000 -3.807019
1218.800000 -3.830595
1242.200000 -3.761261
1265.600000 -3.727794
1289.100000 -3.621207
1312.500000 -3.635794
1335.900000 -3.588659
1359.400000 -3.473732
1382.800000 -3.478984
1406.200000 -3.611648
1429.700000 -3.695719
1453.100000 -3.634324
1476.600000 -3.359272
1500.000000 -2.948076


==> figures/real_array/nmse_pwd_freq_db_missing_12.txt <==
46.900000 0.494546
70.300000 -3.200331
93.800000 -0.696629
117.200000 4.334841
140.600000 8.503703
164.100000 9.614819
187.500000 9.258012
210.900000 8.418871
234.400000 6.996526
257.800000 6.015354
281.200000 5.960625
304.700000 6.741378
328.100000 7.541147
351.600000 7.895986
375.000000 7.774358
398.400000 6.743845
421.900000 5.145742
445.300000 3.571435
468.800000 2.802543
492.200000 3.315948
515.600000 3.222745
539.100000 2.895660
562.500000 1.852119
585.900000 0.056921
609.400000 -2.214263
632.800000 -4.456796
656.200000 -3.888199
679.700000 -2.271152
703.100000 -1.160714
726.600000 0.220382
750.000000 0.177262
773.400000 0.228902
796.900000 1.629594
820.300000 2.025415
843.800000 3.746536
867.200000 4.757621
890.600000 5.051160
914.100000 5.481492
937.500000 5.630058
960.900000 5.531526
984.400000 5.552058
1007.800000 5.818179
1031.200000 5.774692
1054.700000 6.282040
1078.100000 6.718191
1101.600000 6.367903
1125.000000 6.125510
1148.400000 5.221147
1171.900000 4.364731
1195.300000 3.576809
1218.800000 2.913555
1242.200000 2.033895
1265.600000 0.887652
1289.100000 0.063504
1312.500000 -1.410244
1335.900000 -2.518415
1359.400000 -3.839180
1382.800000 -4.596068
1406.200000 -3.787585
1429.700000 -2.345281
1453.100000 -0.799420
1476.600000 -0.030884
1500.000000 0.434823


==> figures/real_array/nmse_pwd_freq_db_missing_28.txt <==
46.900000 0.514806
70.300000 -3.097964
93.800000 -0.407663
117.200000 4.335857
140.600000 8.464683
164.100000 9.590128
187.500000 9.256925
210.900000 8.490566
234.400000 7.078519
257.800000 6.035607
281.200000 6.060760
304.700000 6.912810
328.100000 7.620925
351.600000 7.958946
375.000000 7.909488
398.400000 6.873040
421.900000 5.225848
445.300000 3.716638
468.800000 3.204304
492.200000 3.826399
515.600000 3.750970
539.100000 3.508663
562.500000 2.542630
585.900000 0.956187
609.400000 -0.942244
632.800000 -2.365594
656.200000 -1.981111
679.700000 -0.677290
703.100000 0.265722
726.600000 1.557781
750.000000 1.450417
773.400000 1.253086
796.900000 2.403485
820.300000 2.527613
843.800000 4.135386
867.200000 5.132213
890.600000 5.414470
914.100000 5.857978
937.500000 6.036560
960.900000 5.930379
984.400000 5.870363
1007.800000 6.133533
1031.200000 6.085209
1054.700000 6.665207
1078.100000 7.168109
1101.600000 6.846515
1125.000000 6.690170
1148.400000 5.803332
1171.900000 5.041108
1195.300000 4.420480
1218.800000 3.990812
1242.200000 3.296672
1265.600000 2.570876
1289.100000 2.237076
1312.500000 1.303492
1335.900000 0.847350
1359.400000 -0.009927
1382.800000 -0.554618
1406.200000 -0.129706
1429.700000 0.785170
1453.100000 1.894405
1476.600000 2.331743
1500.000000 2.226835


==> figures/real_array/nmse_pwd_freq_db_missing_44.txt <==
46.900000 0.473921
70.300000 -3.181463
93.800000 -0.124059
117.200000 5.808088
140.600000 9.955094
164.100000 10.989956
187.500000 10.764077
210.900000 9.689201
234.400000 7.870141
257.800000 6.987310
281.200000 6.964553
304.700000 7.976863
328.100000 9.041160
351.600000 9.626435
375.000000 9.225426
398.400000 7.945125
421.900000 6.346352
445.300000 5.426127
468.800000 5.570752
492.200000 6.636966
515.600000 6.943221
539.100000 6.943610
562.500000 6.167957
585.900000 5.039947
609.400000 4.005491
632.800000 3.408003
656.200000 4.436064
679.700000 5.353563
703.100000 5.752075
726.600000 6.326067
750.000000 6.022848
773.400000 5.212353
796.900000 5.892930
820.300000 5.505817
843.800000 6.650237
867.200000 7.416269
890.600000 7.410884
914.100000 7.601425
937.500000 7.450718
960.900000 7.185008
984.400000 7.181840
1007.800000 7.519902
1031.200000 7.506730
1054.700000 8.324747
1078.100000 8.841472
1101.600000 8.450603
1125.000000 8.360916
1148.400000 7.406960
1171.900000 6.829153
1195.300000 6.591276
1218.800000 6.542501
1242.200000 6.160564
1265.600000 5.931549
1289.100000 5.705068
1312.500000 5.083623
1335.900000 5.059465
1359.400000 4.541117
1382.800000 4.203408
1406.200000 4.330483
1429.700000 4.789455
1453.100000 5.507154
1476.600000 5.822014
1500.000000 5.396874


==> figures/real_array/nmse_wfs_freq_db_missing_12.txt <==
46.900000 1.853622
70.300000 -6.618536
93.800000 3.282948
117.200000 11.934118
140.600000 16.937691
164.100000 18.232349
187.500000 17.698563
210.900000 16.588156
234.400000 14.481489
257.800000 12.934957
281.200000 13.047218
304.700000 14.424646
328.100000 15.537416
351.600000 16.022137
375.000000 15.887938
398.400000 14.603273
421.900000 12.821577
445.300000 11.557256
468.800000 12.235720
492.200000 13.675505
515.600000 13.967749
539.100000 13.934861
562.500000 13.167335
585.900000 12.063818
609.400000 10.861897
632.800000 10.221960
656.200000 11.027232
679.700000 11.966204
703.100000 12.388677
726.600000 13.001781
750.000000 12.702703
773.400000 11.392280
796.900000 11.780672
820.300000 11.092503
843.800000 12.029758
867.200000 13.039692
890.600000 13.014128
914.100000 13.195380
937.500000 13.119036
960.900000 12.678717
984.400000 12.439757
1007.800000 12.757702
1031.200000 12.718960
1054.700000 13.651286
1078.100000 14.355220
1101.600000 13.968748
1125.000000 13.790875
1148.400000 12.743424
1171.900000 12.021722
1195.300000 11.589237
1218.800000 11.469922
1242.200000 11.029110
1265.600000 10.664773
1289.100000 10.552159
1312.500000 9.833168
1335.900000 9.609090
1359.400000 8.779512
1382.800000 8.253668
1406.200000 8.551104
1429.700000 9.182778
1453.100000 10.027464
1476.600000 10.285791
1500.000000 9.674531


==> figures/real_array/nmse_wfs_freq_db_missing_28.txt <==
46.900000 1.281480
70.300000 -7.466436
93.800000 -0.691905
117.200000 8.431252
140.600000 13.770219
164.100000 15.174264
187.500000 14.764310
210.900000 13.814949
234.400000 11.879703
257.800000 10.367308
281.200000 10.502943
304.700000 11.754366
328.100000 12.700767
351.600000 13.159662
375.000000 13.137489
398.400000 11.899946
421.900000 10.048016
445.300000 8.650962
468.800000 9.225431
492.200000 10.540591
515.600000 10.736795
539.100000 10.689564
562.500000 9.844252
585.900000 8.626455
609.400000 7.289689
632.800000 6.667624
656.200000 7.369661
679.700000 8.414276
703.100000 8.987483
726.600000 9.795807
750.000000 9.531713
773.400000 8.473652
796.900000 9.007166
820.300000 8.359884
843.800000 9.489680
867.200000 10.510586
890.600000 10.589004
914.100000 10.896147
937.500000 10.958619
960.900000 10.650034
984.400000 10.396698
1007.800000 10.685591
1031.200000 10.645991
1054.700000 11.529562
1078.100000 12.246785
1101.600000 11.915990
1125.000000 11.816897
1148.400000 10.824127
1171.900000 10.144316
1195.300000 9.729827
1218.800000 9.615504
1242.200000 9.149889
1265.600000 8.859937
1289.100000 8.875385
1312.500000 8.222164
1335.900000 8.084744
1359.400000 7.286475
1382.800000 6.733299
1406.200000 7.035300
1429.700000 7.753574
1453.100000 8.687727
1476.600000 8.936810
1500.000000 8.298338


==> figures/real_array/nmse_wfs_freq_db_missing_44.txt <==
46.900000 0.638630
70.300000 -3.119453
93.800000 -2.218971
117.200000 4.976985
140.600000 9.975153
164.100000 11.412578
187.500000 11.227583
210.900000 10.211692
234.400000 8.360971
257.800000 7.347635
281.200000 7.245839
304.700000 8.325222
328.100000 9.417857
351.600000 10.037890
375.000000 9.708516
398.400000 8.435518
421.900000 6.783724
445.300000 5.827656
468.800000 6.037905
492.200000 7.193545
515.600000 7.511442
539.100000 7.490127
562.500000 6.676521
585.900000 5.516944
609.400000 4.501311
632.800000 3.990793
656.200000 5.129675
679.700000 6.112395
703.100000 6.544268
726.600000 7.137327
750.000000 6.801596
773.400000 5.946645
796.900000 6.640365
820.300000 6.225230
843.800000 7.355688
867.200000 8.141337
890.600000 8.126584
914.100000 8.308768
937.500000 8.145656
960.900000 7.848115
984.400000 7.824183
1007.800000 8.161389
1031.200000 8.143069
1054.700000 8.992165
1078.100000 9.527055
1101.600000 9.128543
1125.000000 9.031260
1148.400000 8.055182
1171.900000 7.479753
1195.300000 7.252821
1218.800000 7.226236
1242.200000 6.847322
1265.600000 6.638803
1289.100000 6.428339
1312.500000 5.798163
1335.900000 5.779150
1359.400000 5.249703
1382.800000 4.912721
1406.200000 5.061213
1429.700000 5.527246
1453.100000 6.242921
1476.600000 6.550038
1500.000000 6.072827


==> figures/real_array/ssim_awfs_cnn_freq_missing_28.txt <==
46.900000 0.162935
70.300000 0.216816
93.800000 0.383474
117.200000 0.253317
140.600000 0.158534
164.100000 0.601532
187.500000 0.418874
210.900000 -0.310208
234.400000 -0.007958
257.800000 0.322954
281.200000 0.214405
304.700000 0.279840
328.100000 0.618533
351.600000 0.110020
375.000000 -0.261198
398.400000 0.158374
421.900000 0.097190
445.300000 0.202466
468.800000 0.411762
492.200000 0.254090
515.600000 -0.142138
539.100000 0.180618
562.500000 0.249430
585.900000 -0.101678
609.400000 0.043914
632.800000 0.209223
656.200000 0.228281
679.700000 0.301336
703.100000 0.327807
726.600000 0.055892
750.000000 -0.006491
773.400000 -0.008012
796.900000 0.001092
820.300000 0.067244
843.800000 0.333689
867.200000 0.301735
890.600000 0.204944
914.100000 0.254562
937.500000 -0.090764
960.900000 -0.124582
984.400000 -0.010503
1007.800000 0.146874
1031.200000 0.272186
1054.700000 0.345243
1078.100000 0.076328
1101.600000 -0.053351
1125.000000 0.017227
1148.400000 -0.101992
1171.900000 0.045079
1195.300000 0.340663
1218.800000 0.353717
1242.200000 0.200436
1265.600000 0.161513
1289.100000 -0.008794
1312.500000 -0.094241
1335.900000 0.010072
1359.400000 0.098422
1382.800000 0.146662
1406.200000 0.295350
1429.700000 0.246270
1453.100000 0.054948
1476.600000 0.115756
1500.000000 0.147760


==> figures/real_array/ssim_awfs_freq_missing_12.txt <==
46.900000 0.092069
70.300000 0.305348
93.800000 0.550470
117.200000 0.668334
140.600000 0.631827
164.100000 0.605859
187.500000 0.458762
210.900000 0.345048
234.400000 0.190956
257.800000 0.241349
281.200000 0.437048
304.700000 0.560025
328.100000 0.558531
351.600000 0.562790
375.000000 0.465732
398.400000 0.261304
421.900000 0.209610
445.300000 0.382379
468.800000 0.491743
492.200000 0.411861
515.600000 0.256734
539.100000 0.252617
562.500000 0.257730
585.900000 0.125358
609.400000 0.054132
632.800000 0.183881
656.200000 0.330378
679.700000 0.273389
703.100000 0.195455
726.600000 0.068241
750.000000 -0.127110
773.400000 -0.100957
796.900000 -0.024177
820.300000 0.013110
843.800000 0.189936
867.200000 0.135727
890.600000 0.067395
914.100000 -0.009708
937.500000 -0.127684
960.900000 -0.132243
984.400000 -0.069351
1007.800000 0.086690
1031.200000 0.250941
1054.700000 0.273013
1078.100000 0.140051
1101.600000 0.101931
1125.000000 0.049666
1148.400000 0.031079
1171.900000 0.160671
1195.300000 0.301294
1218.800000 0.347880
1242.200000 0.303539
1265.600000 0.180653
1289.100000 0.053421
1312.500000 0.017327
1335.900000 0.024060
1359.400000 0.094317
1382.800000 0.221910
1406.200000 0.231779
1429.700000 0.150717
1453.100000 0.044701
1476.600000 -0.049525
1500.000000 -0.033662


==> figures/real_array/ssim_awfs_freq_missing_28.txt <==
46.900000 0.092064
70.300000 0.311101
93.800000 0.521360
117.200000 0.622185
140.600000 0.565920
164.100000 0.540731
187.500000 0.428999
210.900000 0.310086
234.400000 0.150920
257.800000 0.227365
281.200000 0.458570
304.700000 0.555954
328.100000 0.532048
351.600000 0.522437
375.000000 0.402085
398.400000 0.193564
421.900000 0.195419
445.300000 0.376337
468.800000 0.488362
492.200000 0.399615
515.600000 0.235527
539.100000 0.209109
562.500000 0.236791
585.900000 0.103472
609.400000 0.056339
632.800000 0.166874
656.200000 0.362554
679.700000 0.320955
703.100000 0.230243
726.600000 0.098962
750.000000 -0.089735
773.400000 -0.049456
796.900000 -0.017526
820.300000 0.041939
843.800000 0.240310
867.200000 0.229098
890.600000 0.157143
914.100000 0.040518
937.500000 -0.095280
960.900000 -0.116783
984.400000 -0.027862
1007.800000 0.110943
1031.200000 0.269039
1054.700000 0.276060
1078.100000 0.139486
1101.600000 0.052206
1125.000000 0.010241
1148.400000 0.003500
1171.900000 0.160780
1195.300000 0.332267
1218.800000 0.380650
1242.200000 0.323825
1265.600000 0.193354
1289.100000 0.043437
1312.500000 -0.007667
1335.900000 0.030475
1359.400000 0.111627
1382.800000 0.225609
1406.200000 0.267133
1429.700000 0.195156
1453.100000 0.081813
1476.600000 -0.031718
1500.000000 -0.041718


==> figures/real_array/ssim_awfs_freq_missing_44.txt <==
46.900000 nan
70.300000 nan
93.800000 nan
117.200000 nan
140.600000 nan
164.100000 nan
187.500000 nan
210.900000 nan
234.400000 nan
257.800000 nan
281.200000 nan
304.700000 nan
328.100000 nan
351.600000 nan
375.000000 nan
398.400000 nan
421.900000 nan
445.300000 nan
468.800000 nan
492.200000 nan
515.600000 nan
539.100000 nan
562.500000 nan
585.900000 nan
609.400000 nan
632.800000 nan
656.200000 nan
679.700000 nan
703.100000 nan
726.600000 nan
750.000000 nan
773.400000 nan
796.900000 nan
820.300000 nan
843.800000 nan
867.200000 nan
890.600000 nan
914.100000 nan
937.500000 nan
960.900000 nan
984.400000 nan
1007.800000 nan
1031.200000 nan
1054.700000 nan
1078.100000 nan
1101.600000 nan
1125.000000 nan
1148.400000 nan
1171.900000 nan
1195.300000 nan
1218.800000 nan
1242.200000 nan
1265.600000 nan
1289.100000 nan
1312.500000 nan
1335.900000 nan
1359.400000 nan
1382.800000 nan
1406.200000 nan
1429.700000 nan
1453.100000 nan
1476.600000 nan
1500.000000 nan


==> figures/real_array/ssim_pm_freq_missing_12.txt <==
46.900000 -0.047765
70.300000 0.159352
93.800000 0.157296
117.200000 0.161808
140.600000 0.082987
164.100000 0.187834
187.500000 0.160659
210.900000 0.182909
234.400000 0.068175
257.800000 0.113082
281.200000 0.256459
304.700000 0.263226
328.100000 0.226789
351.600000 0.189836
375.000000 0.138822
398.400000 0.026216
421.900000 0.048591
445.300000 0.224451
468.800000 0.376409
492.200000 0.356554
515.600000 0.251698
539.100000 0.108152
562.500000 0.020275
585.900000 -0.050968
609.400000 0.054924
632.800000 0.300526
656.200000 0.376714
679.700000 0.357670
703.100000 0.253029
726.600000 0.086800
750.000000 0.004507
773.400000 -0.116374
796.900000 -0.107374
820.300000 0.185240
843.800000 0.179768
867.200000 0.337354
890.600000 0.265229
914.100000 0.071400
937.500000 -0.105535
960.900000 -0.010566
984.400000 0.071062
1007.800000 0.179656
1031.200000 0.148052
1054.700000 0.174607
1078.100000 0.097864
1101.600000 0.056706
1125.000000 -0.005281
1148.400000 0.010465
1171.900000 0.061887
1195.300000 0.033226
1218.800000 0.124787
1242.200000 0.066792
1265.600000 0.039496
1289.100000 0.066141
1312.500000 0.044558
1335.900000 0.021400
1359.400000 0.028060
1382.800000 0.034417
1406.200000 0.087445
1429.700000 0.099486
1453.100000 0.057678
1476.600000 0.018515
1500.000000 0.069333


==> figures/real_array/ssim_pm_freq_missing_28.txt <==
46.900000 -0.047273
70.300000 0.160820
93.800000 0.161545
117.200000 0.175245
140.600000 0.094387
164.100000 0.199922
187.500000 0.187992
210.900000 0.219668
234.400000 0.104000
257.800000 0.116165
281.200000 0.271510
304.700000 0.281609
328.100000 0.226728
351.600000 0.135284
375.000000 0.137382
398.400000 0.086013
421.900000 0.053411
445.300000 0.239140
468.800000 0.377542
492.200000 0.346346
515.600000 0.230868
539.100000 0.090038
562.500000 0.021515
585.900000 -0.033014
609.400000 0.040763
632.800000 0.262376
656.200000 0.421650
679.700000 0.380684
703.100000 0.252916
726.600000 0.134964
750.000000 0.025227
773.400000 -0.064900
796.900000 -0.060753
820.300000 0.172026
843.800000 0.241392
867.200000 0.348070
890.600000 0.280130
914.100000 0.098494
937.500000 -0.072583
960.900000 -0.027447
984.400000 0.037914
1007.800000 0.159963
1031.200000 0.180940
1054.700000 0.206829
1078.100000 0.141533
1101.600000 0.040576
1125.000000 0.001511
1148.400000 0.036259
1171.900000 0.079965
1195.300000 0.001643
1218.800000 0.097809
1242.200000 0.063176
1265.600000 0.019055
1289.100000 0.047708
1312.500000 0.019150
1335.900000 0.006071
1359.400000 0.009822
1382.800000 0.087931
1406.200000 0.127686
1429.700000 0.113100
1453.100000 0.079813
1476.600000 0.027163
1500.000000 0.082152


==> figures/real_array/ssim_pm_freq_missing_44.txt <==
46.900000 -0.033240
70.300000 0.183460
93.800000 0.163915
117.200000 0.174864
140.600000 0.097221
164.100000 0.214291
187.500000 0.182442
210.900000 0.154715
234.400000 0.059498
257.800000 0.114536
281.200000 0.275850
304.700000 0.252011
328.100000 0.185377
351.600000 0.124514
375.000000 0.115540
398.400000 0.041735
421.900000 0.109356
445.300000 0.263915
468.800000 0.335608
492.200000 0.276884
515.600000 0.234660
539.100000 0.169935
562.500000 0.081511
585.900000 0.016067
609.400000 0.131651
632.800000 0.336232
656.200000 0.274902
679.700000 0.339628
703.100000 0.270811
726.600000 0.140135
750.000000 0.098771
773.400000 0.057588
796.900000 0.071328
820.300000 0.062035
843.800000 0.356002
867.200000 0.279332
890.600000 0.292286
914.100000 0.104183
937.500000 -0.088333
960.900000 0.028516
984.400000 0.038670
1007.800000 0.075825
1031.200000 0.038281
1054.700000 0.112394
1078.100000 -0.007326
1101.600000 0.001222
1125.000000 -0.007153
1148.400000 0.063555
1171.900000 0.130802
1195.300000 0.079694
1218.800000 0.119595
1242.200000 0.100878
1265.600000 0.023919
1289.100000 0.066117
1312.500000 0.026719
1335.900000 0.020291
1359.400000 0.017466
1382.800000 0.082069
1406.200000 0.128452
1429.700000 0.021190
1453.100000 0.093622
1476.600000 0.006156
1500.000000 0.047224


==> figures/real_array/ssim_pwd_apwd_freq_missing_12.txt <==
46.900000 0.041217
70.300000 0.161789
93.800000 0.180009
117.200000 0.181551
140.600000 0.180936
164.100000 0.139759
187.500000 0.117725
210.900000 0.114787
234.400000 0.117480
257.800000 0.157769
281.200000 0.222753
304.700000 0.237242
328.100000 0.229318
351.600000 0.232959
375.000000 0.225198
398.400000 0.154684
421.900000 0.084843
445.300000 0.236110
468.800000 0.404287
492.200000 0.441291
515.600000 0.388245
539.100000 0.274326
562.500000 0.151478
585.900000 0.025685
609.400000 0.039920
632.800000 0.264835
656.200000 0.447125
679.700000 0.396631
703.100000 0.259548
726.600000 0.086686
750.000000 -0.093867
773.400000 -0.207543
796.900000 -0.140805
820.300000 0.207719
843.800000 0.350885
867.200000 0.341534
890.600000 0.202907
914.100000 0.020628
937.500000 -0.171733
960.900000 -0.138254
984.400000 -0.004487
1007.800000 0.155950
1031.200000 0.213212
1054.700000 0.247471
1078.100000 0.202355
1101.600000 0.118055
1125.000000 0.015798
1148.400000 -0.000163
1171.900000 0.054508
1195.300000 0.139997
1218.800000 0.199045
1242.200000 0.220977
1265.600000 0.153585
1289.100000 0.027421
1312.500000 -0.039188
1335.900000 0.021064
1359.400000 0.095883
1382.800000 0.206293
1406.200000 0.244523
1429.700000 0.189928
1453.100000 0.105379
1476.600000 0.008006
1500.000000 0.008514


==> figures/real_array/ssim_pwd_apwd_freq_missing_28.txt <==
46.900000 0.038664
70.300000 0.163465
93.800000 0.186620
117.200000 0.199257
140.600000 0.201136
164.100000 0.169129
187.500000 0.152643
210.900000 0.155860
234.400000 0.153144
257.800000 0.184678
281.200000 0.248915
304.700000 0.258303
328.100000 0.253689
351.600000 0.252359
375.000000 0.245316
398.400000 0.182598
421.900000 0.103532
445.300000 0.249542
468.800000 0.415957
492.200000 0.443892
515.600000 0.389192
539.100000 0.279102
562.500000 0.162531
585.900000 0.061576
609.400000 0.051528
632.800000 0.235934
656.200000 0.451491
679.700000 0.410601
703.100000 0.255375
726.600000 0.073907
750.000000 -0.090422
773.400000 -0.173294
796.900000 -0.129780
820.300000 0.157350
843.800000 0.340893
867.200000 0.330098
890.600000 0.216333
914.100000 0.034134
937.500000 -0.156902
960.900000 -0.132747
984.400000 0.006058
1007.800000 0.168613
1031.200000 0.240659
1054.700000 0.273497
1078.100000 0.203012
1101.600000 0.091261
1125.000000 -0.001593
1148.400000 0.012777
1171.900000 0.046842
1195.300000 0.128311
1218.800000 0.179391
1242.200000 0.197264
1265.600000 0.154299
1289.100000 0.039653
1312.500000 -0.018539
1335.900000 0.036157
1359.400000 0.108550
1382.800000 0.191814
1406.200000 0.227429
1429.700000 0.200152
1453.100000 0.125802
1476.600000 0.037301
1500.000000 0.025124


==> figures/real_array/ssim_pwd_apwd_freq_missing_44.txt <==
46.900000 0.043088
70.300000 0.159417
93.800000 0.178670
117.200000 0.182136
140.600000 0.187415
164.100000 0.148036
187.500000 0.135178
210.900000 0.126016
234.400000 0.117232
257.800000 0.157437
281.200000 0.231781
304.700000 0.238135
328.100000 0.217174
351.600000 0.202705
375.000000 0.170360
398.400000 0.121801
421.900000 0.138885
445.300000 0.259316
468.800000 0.335644
492.200000 0.348526
515.600000 0.303946
539.100000 0.228402
562.500000 0.123481
585.900000 0.037662
609.400000 0.130559
632.800000 0.310701
656.200000 0.375722
679.700000 0.341474
703.100000 0.259719
726.600000 0.086814
750.000000 -0.060621
773.400000 -0.022358
796.900000 0.047936
820.300000 0.214447
843.800000 0.271549
867.200000 0.288485
890.600000 0.208847
914.100000 0.105405
937.500000 -0.029410
960.900000 -0.003295
984.400000 0.108664
1007.800000 0.192633
1031.200000 0.214853
1054.700000 0.213833
1078.100000 0.134459
1101.600000 0.066447
1125.000000 0.077953
1148.400000 0.080355
1171.900000 0.095500
1195.300000 0.098986
1218.800000 0.094714
1242.200000 0.111858
1265.600000 0.131214
1289.100000 0.055888
1312.500000 0.009823
1335.900000 0.048233
1359.400000 0.073782
1382.800000 0.152063
1406.200000 0.175458
1429.700000 0.147507
1453.100000 0.098905
1476.600000 0.046756
1500.000000 0.045662


==> figures/real_array/ssim_pwd_cnn_freq_missing_12.txt <==
46.900000 0.069300
70.300000 0.242307
93.800000 0.302142
117.200000 0.356306
140.600000 0.172735
164.100000 0.208288
187.500000 0.237963
210.900000 0.141872
234.400000 -0.032020
257.800000 0.073235
281.200000 0.422824
304.700000 0.391154
328.100000 0.236763
351.600000 0.118759
375.000000 0.039611
398.400000 -0.096815
421.900000 0.099560
445.300000 0.328993
468.800000 0.357024
492.200000 0.240691
515.600000 0.052319
539.100000 0.083311
562.500000 0.160638
585.900000 -0.043778
609.400000 0.082196
632.800000 0.237877
656.200000 0.379672
679.700000 0.375963
703.100000 0.281321
726.600000 0.093588
750.000000 -0.001700
773.400000 0.016716
796.900000 0.088282
820.300000 0.058350
843.800000 0.245990
867.200000 0.311540
890.600000 0.265536
914.100000 0.070052
937.500000 -0.081338
960.900000 -0.095550
984.400000 -0.039895
1007.800000 0.150458
1031.200000 0.296598
1054.700000 0.322135
1078.100000 0.159967
1101.600000 0.006089
1125.000000 -0.036451
1148.400000 -0.061843
1171.900000 0.133059
1195.300000 0.358370
1218.800000 0.416750
1242.200000 0.320275
1265.600000 0.155368
1289.100000 -0.011574
1312.500000 -0.088388
1335.900000 -0.004182
1359.400000 0.113405
1382.800000 0.299472
1406.200000 0.376453
1429.700000 0.282327
1453.100000 0.139252
1476.600000 -0.004473
1500.000000 -0.030498


==> figures/real_array/ssim_pwd_cnn_freq_missing_28.txt <==
46.900000 0.054047
70.300000 0.202181
93.800000 0.262864
117.200000 0.347309
140.600000 0.199980
164.100000 0.222097
187.500000 0.236094
210.900000 0.137906
234.400000 -0.017034
257.800000 0.139588
281.200000 0.416296
304.700000 0.376900
328.100000 0.269957
351.600000 0.149548
375.000000 0.025295
398.400000 -0.094059
421.900000 0.075930
445.300000 0.299291
468.800000 0.338304
492.200000 0.269893
515.600000 0.126194
539.100000 0.114337
562.500000 0.165198
585.900000 -0.028228
609.400000 0.055665
632.800000 0.211825
656.200000 0.403707
679.700000 0.392602
703.100000 0.279302
726.600000 0.065444
750.000000 -0.026208
773.400000 -0.028785
796.900000 0.058102
820.300000 0.127178
843.800000 0.271779
867.200000 0.338179
890.600000 0.303074
914.100000 0.122983
937.500000 -0.063822
960.900000 -0.060279
984.400000 -0.008142
1007.800000 0.206664
1031.200000 0.346018
1054.700000 0.325494
1078.100000 0.204904
1101.600000 0.071268
1125.000000 -0.016562
1148.400000 -0.060752
1171.900000 0.112174
1195.300000 0.332953
1218.800000 0.423066
1242.200000 0.346231
1265.600000 0.164339
1289.100000 0.005959
1312.500000 -0.091255
1335.900000 -0.011632
1359.400000 0.117313
1382.800000 0.264405
1406.200000 0.321827
1429.700000 0.267714
1453.100000 0.129418
1476.600000 0.010380
1500.000000 -0.042385


==> figures/real_array/ssim_pwd_cnn_freq_missing_44.txt <==
46.900000 0.027992
70.300000 -0.051962
93.800000 0.114904
117.200000 0.209429
140.600000 0.152532
164.100000 0.241706
187.500000 0.261322
210.900000 0.266551
234.400000 0.125703
257.800000 0.192441
281.200000 0.338478
304.700000 0.401144
328.100000 0.369122
351.600000 0.254573
375.000000 0.148633
398.400000 0.060610
421.900000 0.100653
445.300000 0.305368
468.800000 0.435718
492.200000 0.353801
515.600000 0.183718
539.100000 0.082380
562.500000 0.137944
585.900000 0.092824
609.400000 0.173730
632.800000 0.287652
656.200000 0.340861
679.700000 0.324447
703.100000 0.313277
726.600000 0.185821
750.000000 0.086693
773.400000 0.035240
796.900000 0.110956
820.300000 0.198790
843.800000 0.289306
867.200000 0.354168
890.600000 0.321865
914.100000 0.126216
937.500000 0.016135
960.900000 0.055468
984.400000 0.102946
1007.800000 0.219973
1031.200000 0.272224
1054.700000 0.271319
1078.100000 0.202320
1101.600000 0.109678
1125.000000 0.069405
1148.400000 0.069712
1171.900000 0.165000
1195.300000 0.226463
1218.800000 0.273837
1242.200000 0.224352
1265.600000 0.140473
1289.100000 0.092209
1312.500000 0.054864
1335.900000 0.095098
1359.400000 0.166353
1382.800000 0.270585
1406.200000 0.297975
1429.700000 0.202332
1453.100000 0.118856
1476.600000 0.037764
1500.000000 0.033993


==> figures/real_array/ssim_pwd_freq_missing_12.txt <==
46.900000 0.116396
70.300000 0.214480
93.800000 0.442888
117.200000 0.579140
140.600000 0.294634
164.100000 0.232965
187.500000 0.192467
210.900000 0.030068
234.400000 -0.133734
257.800000 0.105288
281.200000 0.548471
304.700000 0.612067
328.100000 0.413009
351.600000 0.185219
375.000000 -0.109499
398.400000 -0.294414
421.900000 0.005631
445.300000 0.406512
468.800000 0.563950
492.200000 0.272279
515.600000 -0.027101
539.100000 0.068321
562.500000 0.168126
585.900000 0.011741
609.400000 -0.011786
632.800000 0.201299
656.200000 0.309515
679.700000 0.352184
703.100000 0.311008
726.600000 0.157125
750.000000 -0.043911
773.400000 -0.125583
796.900000 0.012226
820.300000 0.129854
843.800000 0.271966
867.200000 0.336236
890.600000 0.247048
914.100000 0.048366
937.500000 -0.087753
960.900000 -0.111836
984.400000 -0.006814
1007.800000 0.197696
1031.200000 0.303036
1054.700000 0.303404
1078.100000 0.145286
1101.600000 -0.001759
1125.000000 -0.017125
1148.400000 -0.038467
1171.900000 0.096763
1195.300000 0.224859
1218.800000 0.292796
1242.200000 0.243109
1265.600000 0.144518
1289.100000 0.003759
1312.500000 -0.058955
1335.900000 0.017661
1359.400000 0.119270
1382.800000 0.241355
1406.200000 0.265565
1429.700000 0.184923
1453.100000 0.094976
1476.600000 0.006407
1500.000000 0.006866


==> figures/real_array/ssim_pwd_freq_missing_28.txt <==
46.900000 0.111193
70.300000 0.231298
93.800000 0.455145
117.200000 0.573443
140.600000 0.288677
164.100000 0.210633
187.500000 0.165364
210.900000 -0.001916
234.400000 -0.156924
257.800000 0.099138
281.200000 0.514601
304.700000 0.552370
328.100000 0.382772
351.600000 0.171673
375.000000 -0.097864
398.400000 -0.271041
421.900000 0.031923
445.300000 0.409628
468.800000 0.544705
492.200000 0.263559
515.600000 0.013346
539.100000 0.071494
562.500000 0.200112
585.900000 0.030336
609.400000 0.024706
632.800000 0.193512
656.200000 0.308406
679.700000 0.313999
703.100000 0.278886
726.600000 0.144326
750.000000 -0.026893
773.400000 -0.080821
796.900000 -0.002600
820.300000 0.089513
843.800000 0.216595
867.200000 0.291050
890.600000 0.224386
914.100000 0.074188
937.500000 -0.034895
960.900000 -0.071536
984.400000 -0.006727
1007.800000 0.163723
1031.200000 0.262519
1054.700000 0.260555
1078.100000 0.137649
1101.600000 0.023410
1125.000000 -0.001782
1148.400000 -0.004381
1171.900000 0.087880
1195.300000 0.180314
1218.800000 0.222082
1242.200000 0.187877
1265.600000 0.109062
1289.100000 0.014797
1312.500000 -0.027055
1335.900000 0.024506
1359.400000 0.092975
1382.800000 0.167253
1406.200000 0.191385
1429.700000 0.146580
1453.100000 0.089070
1476.600000 0.024666
1500.000000 -0.001558


==> figures/real_array/ssim_pwd_freq_missing_44.txt <==
46.900000 0.117399
70.300000 0.344935
93.800000 0.461233
117.200000 0.498420
140.600000 0.352849
164.100000 0.314183
187.500000 0.168192
210.900000 0.035104
234.400000 -0.217287
257.800000 -0.038153
281.200000 0.318409
304.700000 0.414889
328.100000 0.321146
351.600000 0.166900
375.000000 -0.044655
398.400000 -0.206428
421.900000 0.010586
445.300000 0.297321
468.800000 0.421817
492.200000 0.232028
515.600000 0.057201
539.100000 0.091028
562.500000 0.119365
585.900000 -0.003678
609.400000 0.012001
632.800000 0.167321
656.200000 0.232556
679.700000 0.225334
703.100000 0.200897
726.600000 0.125592
750.000000 -0.015577
773.400000 -0.023978
796.900000 0.040922
820.300000 0.124351
843.800000 0.184195
867.200000 0.242621
890.600000 0.188748
914.100000 0.072776
937.500000 -0.028418
960.900000 -0.039553
984.400000 0.024014
1007.800000 0.155714
1031.200000 0.254231
1054.700000 0.228759
1078.100000 0.099105
1101.600000 0.008306
1125.000000 0.013752
1148.400000 0.012543
1171.900000 0.113402
1195.300000 0.211814
1218.800000 0.241460
1242.200000 0.208585
1265.600000 0.139773
1289.100000 0.046204
1312.500000 0.023973
1335.900000 0.076547
1359.400000 0.138154
1382.800000 0.211245
1406.200000 0.219535
1429.700000 0.159015
1453.100000 0.105395
1476.600000 0.027833
1500.000000 0.034409


==> figures/real_array/ssim_wfs_freq_missing_12.txt <==
46.900000 0.122925
70.300000 0.374201
93.800000 0.535916
117.200000 0.595282
140.600000 0.302318
164.100000 0.207225
187.500000 0.161126
210.900000 -0.000047
234.400000 -0.175060
257.800000 0.046443
281.200000 0.564021
304.700000 0.652066
328.100000 0.453024
351.600000 0.213661
375.000000 -0.101149
398.400000 -0.312734
421.900000 0.021176
445.300000 0.444166
468.800000 0.598985
492.200000 0.281793
515.600000 -0.043499
539.100000 0.060812
562.500000 0.182152
585.900000 0.021667
609.400000 -0.024846
632.800000 0.190386
656.200000 0.315932
679.700000 0.369774
703.100000 0.335696
726.600000 0.164880
750.000000 -0.049613
773.400000 -0.132553
796.900000 0.012844
820.300000 0.135665
843.800000 0.285768
867.200000 0.353512
890.600000 0.261278
914.100000 0.046015
937.500000 -0.090098
960.900000 -0.115103
984.400000 -0.007338
1007.800000 0.209494
1031.200000 0.323325
1054.700000 0.323881
1078.100000 0.152267
1101.600000 -0.005587
1125.000000 -0.025452
1148.400000 -0.044699
1171.900000 0.104709
1195.300000 0.243655
1218.800000 0.313139
1242.200000 0.259993
1265.600000 0.153162
1289.100000 -0.000034
1312.500000 -0.069140
1335.900000 0.013351
1359.400000 0.122275
1382.800000 0.251721
1406.200000 0.277480
1429.700000 0.191564
1453.100000 0.093156
1476.600000 0.003662
1500.000000 0.004869


==> figures/real_array/ssim_wfs_freq_missing_28.txt <==
46.900000 0.119511
70.300000 0.390423
93.800000 0.541822
117.200000 0.593942
140.600000 0.303171
164.100000 0.202586
187.500000 0.158988
210.900000 -0.017943
234.400000 -0.215187
257.800000 0.072370
281.200000 0.541777
304.700000 0.595288
328.100000 0.410251
351.600000 0.179480
375.000000 -0.096996
398.400000 -0.271789
421.900000 0.036993
445.300000 0.423797
468.800000 0.542937
492.200000 0.277000
515.600000 0.008263
539.100000 0.078177
562.500000 0.210963
585.900000 0.022652
609.400000 0.006163
632.800000 0.198125
656.200000 0.341570
679.700000 0.357259
703.100000 0.317532
726.600000 0.155653
750.000000 -0.035283
773.400000 -0.093893
796.900000 0.000456
820.300000 0.106405
843.800000 0.253392
867.200000 0.323929
890.600000 0.251408
914.100000 0.091409
937.500000 -0.038581
960.900000 -0.079985
984.400000 -0.008098
1007.800000 0.178680
1031.200000 0.282942
1054.700000 0.279433
1078.100000 0.144501
1101.600000 0.022620
1125.000000 -0.007214
1148.400000 -0.009190
1171.900000 0.089872
1195.300000 0.188877
1218.800000 0.234420
1242.200000 0.199810
1265.600000 0.112665
1289.100000 0.011339
1312.500000 -0.032440
1335.900000 0.020974
1359.400000 0.094787
1382.800000 0.174713
1406.200000 0.201390
1429.700000 0.154379
1453.100000 0.092818
1476.600000 0.025023
1500.000000 0.000242


==> figures/real_array/ssim_wfs_freq_missing_44.txt <==
46.900000 nan
70.300000 nan
93.800000 nan
117.200000 nan
140.600000 nan
164.100000 nan
187.500000 nan
210.900000 nan
234.400000 nan
257.800000 nan
281.200000 nan
304.700000 nan
328.100000 nan
351.600000 nan
375.000000 nan
398.400000 nan
421.900000 nan
445.300000 nan
468.800000 nan
492.200000 nan
515.600000 nan
539.100000 nan
562.500000 nan
585.900000 nan
609.400000 nan
632.800000 nan
656.200000 nan
679.700000 nan
703.100000 nan
726.600000 nan
750.000000 nan
773.400000 nan
796.900000 nan
820.300000 nan
843.800000 nan
867.200000 nan
890.600000 nan
914.100000 nan
937.500000 nan
960.900000 nan
984.400000 nan
1007.800000 nan
1031.200000 nan
1054.700000 nan
1078.100000 nan
1101.600000 nan
1125.000000 nan
1148.400000 nan
1171.900000 nan
1195.300000 nan
1218.800000 nan
1242.200000 nan
1265.600000 nan
1289.100000 nan
1312.500000 nan
1335.900000 nan
1359.400000 nan
1382.800000 nan
1406.200000 nan
1429.700000 nan
1453.100000 nan
1476.600000 nan
1500.000000 nan


==> soundfield_synthesis/figures/circular_array/nmse_awfs_freq_db_missing_16.txt <==
46.900000 -21.497536
70.300000 -22.004677
93.800000 -22.560244
117.200000 -22.986389
140.600000 -22.965931
164.100000 -22.545437
187.500000 -22.164234
210.900000 -21.618767
234.400000 -20.987665
257.800000 -20.274864
281.200000 -19.489388
304.700000 -18.705576
328.100000 -17.958637
351.600000 -17.225788
375.000000 -16.571476
398.400000 -16.027357
421.900000 -15.621848
445.300000 -15.333610
468.800000 -15.099566
492.200000 -14.896668
515.600000 -14.605599
539.100000 -14.128842
562.500000 -13.528175
585.900000 -12.851821
609.400000 -12.103704
632.800000 -11.363067
656.200000 -10.719706
679.700000 -10.367641
703.100000 -10.621213
726.600000 -11.146198
750.000000 -11.288464
773.400000 -11.113362
796.900000 -10.732441
820.300000 -10.249523
843.800000 -9.751979
867.200000 -9.278200
890.600000 -8.823956
914.100000 -8.379809
937.500000 -7.939798
960.900000 -7.579623
984.400000 -7.234559
1007.800000 -6.859164
1031.200000 -6.445917
1054.700000 -6.001431
1078.100000 -5.529463
1101.600000 -5.172977
1125.000000 -5.070751
1148.400000 -4.856501
1171.900000 -4.532300
1195.300000 -4.198952
1218.800000 -3.857017
1242.200000 -3.516820
1265.600000 -3.188123
1289.100000 -2.846900
1312.500000 -2.468698
1335.900000 -2.049239
1359.400000 -1.681414
1382.800000 -1.327351
1406.200000 -1.017050
1429.700000 -0.749423
1453.100000 -0.445950
1476.600000 -0.125784
1500.000000 0.217806


==> soundfield_synthesis/figures/circular_array/nmse_awfs_freq_db_missing_32.txt <==
46.900000 -21.976418
70.300000 -21.719530
93.800000 -21.371672
117.200000 -20.854305
140.600000 -20.121870
164.100000 -19.280045
187.500000 -18.402710
210.900000 -17.489767
234.400000 -16.539022
257.800000 -15.556054
281.200000 -14.534659
304.700000 -13.472175
328.100000 -12.381883
351.600000 -11.267549
375.000000 -10.118189
398.400000 -8.961163
421.900000 -7.877645
445.300000 -6.956521
468.800000 -6.398993
492.200000 -6.526752
515.600000 -7.166200
539.100000 -7.542905
562.500000 -7.486542
585.900000 -7.224645
609.400000 -6.888416
632.800000 -6.546702
656.200000 -6.256766
679.700000 -6.061381
703.100000 -5.964908
726.600000 -5.886390
750.000000 -5.706327
773.400000 -5.416870
796.900000 -5.069338
820.300000 -4.707154
843.800000 -4.329331
867.200000 -3.937955
890.600000 -3.528142
914.100000 -3.090474
937.500000 -2.638570
960.900000 -2.252310
984.400000 -1.964979
1007.800000 -1.713364
1031.200000 -1.504400
1054.700000 -1.344624
1078.100000 -1.170480
1101.600000 -1.027384
1125.000000 -0.932313
1148.400000 -0.927055
1171.900000 -0.964684
1195.300000 -0.959969
1218.800000 -0.922910
1242.200000 -0.872621
1265.600000 -0.822627
1289.100000 -0.741569
1312.500000 -0.632907
1335.900000 -0.525776
1359.400000 -0.433682
1382.800000 -0.329378
1406.200000 -0.226631
1429.700000 -0.214888
1453.100000 -0.325799
1476.600000 -0.375060
1500.000000 -0.301645


==> soundfield_synthesis/figures/circular_array/nmse_awfs_freq_db_missing_48.txt <==
46.900000 -19.053869
70.300000 -17.612736
93.800000 -16.256310
117.200000 -14.879804
140.600000 -13.485217
164.100000 -12.118583
187.500000 -10.822542
210.900000 -9.642211
234.400000 -8.604478
257.800000 -7.705613
281.200000 -6.927258
304.700000 -6.246996
328.100000 -5.655356
351.600000 -5.132323
375.000000 -4.633565
398.400000 -4.095148
421.900000 -3.482453
445.300000 -2.840028
468.800000 -2.268807
492.200000 -1.877963
515.600000 -1.973820
539.100000 -2.425185
562.500000 -2.600072
585.900000 -2.564042
609.400000 -2.457733
632.800000 -2.343162
656.200000 -2.247502
679.700000 -2.167325
703.100000 -2.087329
726.600000 -2.004782
750.000000 -1.921677
773.400000 -1.839811
796.900000 -1.757683
820.300000 -1.675481
843.800000 -1.600128
867.200000 -1.541300
890.600000 -1.501085
914.100000 -1.468453
937.500000 -1.428172
960.900000 -1.368577
984.400000 -1.283313
1007.800000 -1.174770
1031.200000 -1.060520
1054.700000 -0.961483
1078.100000 -0.878359
1101.600000 -0.804321
1125.000000 -0.737262
1148.400000 -0.682826
1171.900000 -0.649986
1195.300000 -0.636346
1218.800000 -0.619059
1242.200000 -0.585311
1265.600000 -0.544454
1289.100000 -0.505443
1312.500000 -0.467534
1335.900000 -0.426874
1359.400000 -0.389929
1382.800000 -0.361458
1406.200000 -0.334975
1429.700000 -0.302417
1453.100000 -0.265475
1476.600000 -0.232446
1500.000000 -0.207220


==> soundfield_synthesis/figures/circular_array/nmse_awfs_radius_db_missing_16.txt <==
1.600000 -7.706783
1.600000 -7.609704
1.800000 -7.465214
1.900000 -7.324400
2.000000 -7.169321
2.100000 -7.056583
2.200000 -7.019430
2.300000 -6.921147
2.400000 -6.849134
2.500000 -6.795976
2.600000 -6.719764
2.700000 -6.651428
2.800000 -6.624408
2.900000 -6.597469
3.000000 -6.571857
3.100000 -6.546853
3.200000 -6.491291
3.300000 -6.503037
3.400000 -6.472255
3.500000 -6.423957


==> soundfield_synthesis/figures/circular_array/nmse_awfs_radius_db_missing_32.txt <==
1.600000 -2.890897
1.600000 -2.652090
1.800000 -2.415467
1.900000 -2.248799
2.000000 -2.154783
2.100000 -1.928876
2.200000 -1.869787
2.300000 -1.724021
2.400000 -1.695880
2.500000 -1.611140
2.600000 -1.568502
2.700000 -1.484591
2.800000 -1.444414
2.900000 -1.390007
3.000000 -1.376052
3.100000 -1.315004
3.200000 -1.279420
3.300000 -1.254651
3.400000 -1.242652
3.500000 -1.239836


==> soundfield_synthesis/figures/circular_array/nmse_awfs_radius_db_missing_48.txt <==
1.600000 -1.466454
1.600000 -1.417347
1.800000 -1.373190
1.900000 -1.350239
2.000000 -1.310669
2.100000 -1.268281
2.200000 -1.247207
2.300000 -1.201061
2.400000 -1.180069
2.500000 -1.154053
2.600000 -1.132268
2.700000 -1.112599
2.800000 -1.089829
2.900000 -1.079071
3.000000 -1.056457
3.100000 -1.052505
3.200000 -1.025830
3.300000 -1.021380
3.400000 -1.006062
3.500000 -0.997122


==> soundfield_synthesis/figures/circular_array/nmse_pm_freq_db_missing_16.txt <==
46.900000 -35.734501
70.300000 -34.563439
93.800000 -33.509696
117.200000 -32.516221
140.600000 -31.438358
164.100000 -30.284010
187.500000 -29.222450
210.900000 -28.128533
234.400000 -27.009987
257.800000 -25.844237
281.200000 -24.615209
304.700000 -23.305382
328.100000 -21.871063
351.600000 -20.266336
375.000000 -18.494154
398.400000 -16.583888
421.900000 -14.578781
445.300000 -12.492191
468.800000 -10.188760
492.200000 -6.993764
515.600000 -4.983744
539.100000 -1.807585
562.500000 3.131307
585.900000 2.801468
609.400000 7.037168
632.800000 1.546020
656.200000 3.115353
679.700000 2.397656
703.100000 4.780849
726.600000 12.390095
750.000000 5.164159
773.400000 1.843920
796.900000 11.684804
820.300000 3.438190
843.800000 3.659847
867.200000 9.202027
890.600000 6.781651
914.100000 8.860123
937.500000 11.368924
960.900000 9.463419
984.400000 8.421007
1007.800000 8.183801
1031.200000 12.908151
1054.700000 13.363989
1078.100000 9.893399
1101.600000 16.323431
1125.000000 8.083162
1148.400000 9.406071
1171.900000 16.408166
1195.300000 11.759652
1218.800000 11.661089
1242.200000 10.901079
1265.600000 6.828099
1289.100000 7.810407
1312.500000 7.526092
1335.900000 14.815708
1359.400000 7.041392
1382.800000 10.051209
1406.200000 13.925299
1429.700000 13.818924
1453.100000 9.976451
1476.600000 12.765949
1500.000000 11.050250


==> soundfield_synthesis/figures/circular_array/nmse_pm_freq_db_missing_32.txt <==
46.900000 -28.889260
70.300000 -26.893997
93.800000 -25.301901
117.200000 -23.996931
140.600000 -22.730583
164.100000 -21.445496
187.500000 -20.169807
210.900000 -18.913139
234.400000 -17.677135
257.800000 -16.423060
281.200000 -15.130135
304.700000 -13.766802
328.100000 -12.242425
351.600000 -10.435062
375.000000 -8.271236
398.400000 -5.718738
421.900000 -2.544279
445.300000 2.140613
468.800000 12.100902
492.200000 3.482441
515.600000 -2.273296
539.100000 0.382497
562.500000 5.536256
585.900000 1.422455
609.400000 3.883773
632.800000 11.065140
656.200000 6.737377
679.700000 4.648914
703.100000 5.100996
726.600000 9.686350
750.000000 4.607876
773.400000 8.681702
796.900000 6.942662
820.300000 5.338270
843.800000 4.994740
867.200000 8.374646
890.600000 14.021413
914.100000 12.330920
937.500000 11.278304
960.900000 11.210452
984.400000 16.036985
1007.800000 11.588212
1031.200000 9.056292
1054.700000 8.922059
1078.100000 7.576826
1101.600000 19.407446
1125.000000 16.641213
1148.400000 13.508104
1171.900000 11.995694
1195.300000 11.139377
1218.800000 11.256513
1242.200000 7.581415
1265.600000 7.574560
1289.100000 8.663166
1312.500000 6.905717
1335.900000 12.596416
1359.400000 14.607394
1382.800000 25.047684
1406.200000 11.767796
1429.700000 18.504401
1453.100000 13.694278
1476.600000 9.208490
1500.000000 16.533565


==> soundfield_synthesis/figures/circular_array/nmse_pm_freq_db_missing_48.txt <==
46.900000 -23.294033
70.300000 -20.750942
93.800000 -18.555575
117.200000 -16.498975
140.600000 -14.446530
164.100000 -12.323759
187.500000 -10.056946
210.900000 -7.666336
234.400000 -5.328174
257.800000 -2.964930
281.200000 -0.225149
304.700000 2.222356
328.100000 2.972419
351.600000 3.427437
375.000000 5.061195
398.400000 8.937627
421.900000 24.515580
445.300000 8.321584
468.800000 6.263839
492.200000 10.447917
515.600000 11.240146
539.100000 14.620612
562.500000 24.812691
585.900000 17.939916
609.400000 8.031206
632.800000 9.090506
656.200000 13.466497
679.700000 18.162984
703.100000 15.338211
726.600000 6.764553
750.000000 6.140229
773.400000 11.200105
796.900000 7.501418
820.300000 13.104462
843.800000 11.482289
867.200000 13.295944
890.600000 19.675442
914.100000 12.047059
937.500000 10.910643
960.900000 9.335584
984.400000 9.964751
1007.800000 8.203549
1031.200000 6.383960
1054.700000 7.469856
1078.100000 10.223234
1101.600000 10.888110
1125.000000 9.407992
1148.400000 8.363527
1171.900000 8.823110
1195.300000 8.889863
1218.800000 10.496714
1242.200000 11.422791
1265.600000 6.813890
1289.100000 9.175825
1312.500000 13.099671
1335.900000 12.520289
1359.400000 13.837614
1382.800000 18.820513
1406.200000 10.359791
1429.700000 13.682966
1453.100000 9.219378
1476.600000 8.263596
1500.000000 11.327820


==> soundfield_synthesis/figures/circular_array/nmse_pm_radius_db_missing_16.txt <==
1.600000 8.228326
1.600000 8.216420
1.800000 8.206623
1.900000 8.198801
2.000000 8.192644
2.100000 8.187822
2.200000 8.184053
2.300000 8.181100
2.400000 8.178782
2.500000 8.176955
2.600000 8.175511
2.700000 8.174366
2.800000 8.173456
2.900000 8.172737
3.000000 8.172161
3.100000 8.171708
3.200000 8.171349
3.300000 8.171066
3.400000 8.170845
3.500000 8.170675


==> soundfield_synthesis/figures/circular_array/nmse_pm_radius_db_missing_32.txt <==
1.600000 11.589528
1.600000 11.589676
1.800000 11.589611
1.900000 11.589443
2.000000 11.589227
2.100000 11.588987
2.200000 11.588752
2.300000 11.588528
2.400000 11.588314
2.500000 11.588118
2.600000 11.587942
2.700000 11.587783
2.800000 11.587643
2.900000 11.587521
3.000000 11.587404
3.100000 11.587307
3.200000 11.587218
3.300000 11.587143
3.400000 11.587076
3.500000 11.587016


==> soundfield_synthesis/figures/circular_array/nmse_pm_radius_db_missing_48.txt <==
1.600000 8.204572
1.600000 8.209773
1.800000 8.212407
1.900000 8.213279
2.000000 8.213004
2.100000 8.212007
2.200000 8.210590
2.300000 8.208945
2.400000 8.207204
2.500000 8.205449
2.600000 8.203732
2.700000 8.202080
2.800000 8.200513
2.900000 8.199036
3.000000 8.197652
3.100000 8.196365
3.200000 8.195163
3.300000 8.194045
3.400000 8.193005
3.500000 8.192040


==> soundfield_synthesis/figures/circular_array/nmse_pwd_apwd_freq_db_missing_16.txt <==
46.900000 -37.016048
70.300000 -35.112671
93.800000 -34.076870
117.200000 -32.742168
140.600000 -31.666168
164.100000 -30.542084
187.500000 -29.401598
210.900000 -28.353331
234.400000 -27.214058
257.800000 -26.178516
281.200000 -25.138783
304.700000 -23.998280
328.100000 -22.889853
351.600000 -21.641392
375.000000 -20.347078
398.400000 -18.900650
421.900000 -17.395098
445.300000 -15.931243
468.800000 -14.609747
492.200000 -13.634215
515.600000 -13.302455
539.100000 -12.014982
562.500000 -11.763984
585.900000 -11.145286
609.400000 -10.109898
632.800000 -9.107347
656.200000 -8.544683
679.700000 -8.240296
703.100000 -7.930601
726.600000 -7.845428
750.000000 -7.971605
773.400000 -7.901564
796.900000 -7.688327
820.300000 -7.580328
843.800000 -7.464273
867.200000 -7.272738
890.600000 -7.017837
914.100000 -6.867767
937.500000 -6.756206
960.900000 -6.580582
984.400000 -6.347818
1007.800000 -6.179296
1031.200000 -6.080050
1054.700000 -5.996793
1078.100000 -5.821309
1101.600000 -5.548707
1125.000000 -5.399555
1148.400000 -5.395204
1171.900000 -5.328684
1195.300000 -5.240748
1218.800000 -5.079792
1242.200000 -4.855675
1265.600000 -4.675722
1289.100000 -4.512293
1312.500000 -4.359427
1335.900000 -4.280320
1359.400000 -4.250972
1382.800000 -4.153336
1406.200000 -4.032809
1429.700000 -3.933995
1453.100000 -3.811210
1476.600000 -3.549584
1500.000000 -3.295073


==> soundfield_synthesis/figures/circular_array/nmse_pwd_apwd_freq_db_missing_32.txt <==
46.900000 -29.092428
70.300000 -27.006779
93.800000 -25.451994
117.200000 -24.146519
140.600000 -22.915318
164.100000 -21.679901
187.500000 -20.441772
210.900000 -19.214495
234.400000 -18.000029
257.800000 -16.796236
281.200000 -15.573179
304.700000 -14.286441
328.100000 -12.934492
351.600000 -11.479034
375.000000 -9.890923
398.400000 -8.187824
421.900000 -6.437479
445.300000 -4.703534
468.800000 -3.269151
492.200000 -3.105064
515.600000 -5.137380
539.100000 -4.511670
562.500000 -3.815955
585.900000 -3.123365
609.400000 -2.549794
632.800000 -1.723844
656.200000 -1.026028
679.700000 -0.815732
703.100000 -0.877724
726.600000 -0.877980
750.000000 -0.713753
773.400000 -0.460370
796.900000 -0.373200
820.300000 -0.499075
843.800000 -0.558576
867.200000 -0.325846
890.600000 0.344764
914.100000 1.193026
937.500000 1.958028
960.900000 2.451594
984.400000 2.524285
1007.800000 1.974959
1031.200000 0.931949
1054.700000 0.547935
1078.100000 0.868065
1101.600000 0.775549
1125.000000 0.556395
1148.400000 0.324278
1171.900000 0.560185
1195.300000 1.016673
1218.800000 1.312196
1242.200000 1.624794
1265.600000 1.953635
1289.100000 2.459543
1312.500000 2.849941
1335.900000 2.944573
1359.400000 3.349373
1382.800000 3.813718
1406.200000 3.959370
1429.700000 3.873627
1453.100000 3.754336
1476.600000 3.529569
1500.000000 3.330163


==> soundfield_synthesis/figures/circular_array/nmse_pwd_apwd_freq_db_missing_48.txt <==
46.900000 -23.424358
70.300000 -20.867575
93.800000 -18.734922
117.200000 -16.805138
140.600000 -14.984683
164.100000 -13.254128
187.500000 -11.609110
210.900000 -10.071316
234.400000 -8.731400
257.800000 -7.673965
281.200000 -6.826129
304.700000 -6.093114
328.100000 -5.452510
351.600000 -4.847338
375.000000 -4.153357
398.400000 -3.292112
421.900000 -2.267683
445.300000 -1.082557
468.800000 0.585652
492.200000 2.608980
515.600000 3.057222
539.100000 2.214128
562.500000 1.639046
585.900000 2.587003
609.400000 2.693295
632.800000 2.576814
656.200000 2.477390
679.700000 2.410575
703.100000 2.290926
726.600000 2.084805
750.000000 2.177605
773.400000 2.468360
796.900000 2.333685
820.300000 1.990186
843.800000 1.879513
867.200000 1.676582
890.600000 1.255426
914.100000 0.963123
937.500000 0.919231
960.900000 1.039127
984.400000 1.285409
1007.800000 1.677886
1031.200000 2.347012
1054.700000 2.872527
1078.100000 2.996159
1101.600000 3.364957
1125.000000 3.604444
1148.400000 3.669127
1171.900000 4.021475
1195.300000 3.901512
1218.800000 3.603990
1242.200000 3.538196
1265.600000 3.156393
1289.100000 2.799353
1312.500000 2.868127
1335.900000 2.949514
1359.400000 2.655191
1382.800000 2.436236
1406.200000 2.341117
1429.700000 2.407161
1453.100000 2.663035
1476.600000 2.827911
1500.000000 3.048332


==> soundfield_synthesis/figures/circular_array/nmse_pwd_apwd_radius_db_missing_16.txt <==
1.600000 -6.152316
1.600000 -6.161863
1.800000 -6.167090
1.900000 -6.170412
2.000000 -6.172924
2.100000 -6.175085
2.200000 -6.177056
2.300000 -6.178873
2.400000 -6.180534
2.500000 -6.182031
2.600000 -6.183353
2.700000 -6.184502
2.800000 -6.185488
2.900000 -6.186315
3.000000 -6.187004
3.100000 -6.187563
3.200000 -6.188006
3.300000 -6.188350
3.400000 -6.188605
3.500000 -6.188787


==> soundfield_synthesis/figures/circular_array/nmse_pwd_apwd_radius_db_missing_32.txt <==
1.600000 1.977914
1.600000 1.976951
1.800000 1.976368
1.900000 1.976057
2.000000 1.975895
2.100000 1.975781
2.200000 1.975656
2.300000 1.975495
2.400000 1.975291
2.500000 1.975051
2.600000 1.974793
2.700000 1.974532
2.800000 1.974276
2.900000 1.974046
3.000000 1.973836
3.100000 1.973661
3.200000 1.973518
3.300000 1.973415
3.400000 1.973338
3.500000 1.973294


==> soundfield_synthesis/figures/circular_array/nmse_pwd_apwd_radius_db_missing_48.txt <==
1.600000 1.679864
1.600000 1.678730
1.800000 1.677749
1.900000 1.677017
2.000000 1.676543
2.100000 1.676295
2.200000 1.676231
2.300000 1.676305
2.400000 1.676481
2.500000 1.676731
2.600000 1.677030
2.700000 1.677359
2.800000 1.677707
2.900000 1.678061
3.000000 1.678414
3.100000 1.678763
3.200000 1.679105
3.300000 1.679433
3.400000 1.679749
3.500000 1.680055


==> soundfield_synthesis/figures/circular_array/nmse_pwd_cnn_freq_db_missing_16.txt <==
46.900000 -29.173383
70.300000 -29.665682
93.800000 -29.617377
117.200000 -29.131704
140.600000 -28.296023
164.100000 -27.321038
187.500000 -27.246889
210.900000 -26.534743
234.400000 -25.984047
257.800000 -25.207018
281.200000 -24.955346
304.700000 -24.250292
328.100000 -23.781279
351.600000 -23.005289
375.000000 -22.696286
398.400000 -22.083312
421.900000 -21.671234
445.300000 -20.954752
468.800000 -20.641780
492.200000 -20.081396
515.600000 -19.681434
539.100000 -18.950434
562.500000 -18.664635
585.900000 -18.094170
609.400000 -17.771215
632.800000 -17.078721
656.200000 -16.878487
679.700000 -16.373255
703.100000 -16.075220
726.600000 -15.423182
750.000000 -15.238957
773.400000 -14.730753
796.900000 -14.438678
820.300000 -13.768100
843.800000 -13.582634
867.200000 -13.083266
890.600000 -12.778916
914.100000 -12.120279
937.500000 -11.892943
960.900000 -11.369193
984.400000 -11.034631
1007.800000 -10.380566
1031.200000 -10.122675
1054.700000 -9.645763
1078.100000 -9.355505
1101.600000 -8.786962
1125.000000 -8.613241
1148.400000 -8.185227
1171.900000 -7.962454
1195.300000 -7.355029
1218.800000 -7.217777
1242.200000 -6.856620
1265.600000 -6.756740
1289.100000 -6.292131
1312.500000 -6.309876
1335.900000 -6.029860
1359.400000 -5.981699
1382.800000 -5.555898
1406.200000 -5.596145
1429.700000 -5.501766
1453.100000 -5.473344
1476.600000 -5.175352
1500.000000 -5.048847


==> soundfield_synthesis/figures/circular_array/nmse_pwd_cnn_freq_db_missing_32.txt <==
46.900000 -27.574966
70.300000 -26.404514
93.800000 -25.090286
117.200000 -23.420889
140.600000 -22.357980
164.100000 -20.827874
187.500000 -19.947926
210.900000 -18.718744
234.400000 -17.701333
257.800000 -16.420390
281.200000 -15.481770
304.700000 -14.211113
328.100000 -13.082240
351.600000 -11.636797
375.000000 -10.572331
398.400000 -9.112879
421.900000 -7.955267
445.300000 -6.747973
468.800000 -6.516722
492.200000 -6.628273
515.600000 -7.107108
539.100000 -7.235071
562.500000 -7.214914
585.900000 -6.787998
609.400000 -6.391662
632.800000 -5.880595
656.200000 -5.748085
679.700000 -5.527991
703.100000 -5.571701
726.600000 -5.400686
750.000000 -5.593265
773.400000 -5.475005
796.900000 -5.533815
820.300000 -5.282343
843.800000 -5.339478
867.200000 -5.133448
890.600000 -5.058883
914.100000 -4.741120
937.500000 -4.663908
960.900000 -4.375849
984.400000 -4.199255
1007.800000 -3.851884
1031.200000 -3.732804
1054.700000 -3.467349
1078.100000 -3.356303
1101.600000 -3.125942
1125.000000 -3.128645
1148.400000 -2.935966
1171.900000 -2.857543
1195.300000 -2.618621
1218.800000 -2.629109
1242.200000 -2.515450
1265.600000 -2.548543
1289.100000 -2.422595
1312.500000 -2.480042
1335.900000 -2.408381
1359.400000 -2.428308
1382.800000 -2.279096
1406.200000 -2.332249
1429.700000 -2.359126
1453.100000 -2.324099
1476.600000 -2.190114
1500.000000 -2.342349


==> soundfield_synthesis/figures/circular_array/nmse_pwd_cnn_freq_db_missing_48.txt <==
46.900000 -22.096340
70.300000 -17.938303
93.800000 -15.482362
117.200000 -13.091065
140.600000 -11.478414
164.100000 -9.191827
187.500000 -8.128923
210.900000 -6.327861
234.400000 -5.464920
257.800000 -3.938475
281.200000 -3.597909
304.700000 -2.864024
328.100000 -3.076592
351.600000 -2.907129
375.000000 -3.276245
398.400000 -2.692676
421.900000 -2.186950
445.300000 -1.191356
468.800000 -0.756515
492.200000 -0.321884
515.600000 -0.593335
539.100000 -1.001656
562.500000 -1.585070
585.900000 -1.597141
609.400000 -1.532647
632.800000 -1.289914
656.200000 -1.243779
679.700000 -1.115902
703.100000 -1.095292
726.600000 -1.010030
750.000000 -1.058609
773.400000 -1.042691
796.900000 -1.101015
820.300000 -1.082802
843.800000 -1.152713
867.200000 -1.078516
890.600000 -1.073623
914.100000 -0.994210
937.500000 -1.058908
960.900000 -0.989473
984.400000 -0.967232
1007.800000 -0.793679
1031.200000 -0.769121
1054.700000 -0.651949
1078.100000 -0.663099
1101.600000 -0.581353
1125.000000 -0.625028
1148.400000 -0.501285
1171.900000 -0.502711
1195.300000 -0.487604
1218.800000 -0.603530
1242.200000 -0.573676
1265.600000 -0.599592
1289.100000 -0.521788
1312.500000 -0.565516
1335.900000 -0.516598
1359.400000 -0.562727
1382.800000 -0.528201
1406.200000 -0.625694
1429.700000 -0.684545
1453.100000 -0.639018
1476.600000 -0.483964
1500.000000 -0.753830


==> soundfield_synthesis/figures/circular_array/nmse_pwd_cnn_radius_db_missing_16.txt <==
1.600000 -10.971976
1.600000 -10.707388
1.800000 -10.373709
1.900000 -10.325604
2.000000 -10.420829
2.100000 -10.228857
2.200000 -10.127340
2.300000 -10.287179
2.400000 -10.196307
2.500000 -10.149703
2.600000 -10.248153
2.700000 -10.349264
2.800000 -10.287177
2.900000 -10.314500
3.000000 -10.344726
3.100000 -10.304675
3.200000 -10.449352
3.300000 -10.588573
3.400000 -10.558142
3.500000 -10.464662


==> soundfield_synthesis/figures/circular_array/nmse_pwd_cnn_radius_db_missing_32.txt <==
1.600000 -4.171155
1.600000 -4.017807
1.800000 -3.874444
1.900000 -3.654003
2.000000 -3.702684
2.100000 -3.720145
2.200000 -3.669284
2.300000 -3.678104
2.400000 -3.737437
2.500000 -3.747218
2.600000 -3.693317
2.700000 -3.700957
2.800000 -3.763780
2.900000 -3.790332
3.000000 -3.804647
3.100000 -3.838818
3.200000 -3.968722
3.300000 -4.137327
3.400000 -4.190754
3.500000 -4.260215


==> soundfield_synthesis/figures/circular_array/nmse_pwd_cnn_radius_db_missing_48.txt <==
1.600000 -1.136367
1.600000 -0.992670
1.800000 -0.880679
1.900000 -0.757902
2.000000 -0.748728
2.100000 -0.706517
2.200000 -0.679174
2.300000 -0.672948
2.400000 -0.677807
2.500000 -0.685197
2.600000 -0.678739
2.700000 -0.688661
2.800000 -0.690913
2.900000 -0.704413
3.000000 -0.724202
3.100000 -0.745420
3.200000 -0.857489
3.300000 -0.949307
3.400000 -0.954414
3.500000 -0.984026


==> soundfield_synthesis/figures/circular_array/nmse_pwd_freq_db_missing_16.txt <==
46.900000 -7.504932
70.300000 -8.235793
93.800000 -8.709931
117.200000 -9.118928
140.600000 -9.281620
164.100000 -9.580982
187.500000 -9.678594
210.900000 -10.030227
234.400000 -9.974726
257.800000 -10.204931
281.200000 -10.314621
304.700000 -10.113889
328.100000 -10.113427
351.600000 -9.867094
375.000000 -9.798426
398.400000 -9.534439
421.900000 -9.406464
445.300000 -9.257405
468.800000 -9.017853
492.200000 -8.871102
515.600000 -8.646432
539.100000 -8.510036
562.500000 -8.375167
585.900000 -8.184449
609.400000 -8.063215
632.800000 -7.893339
656.200000 -7.781124
679.700000 -7.632220
703.100000 -7.536154
726.600000 -7.445390
750.000000 -7.327877
773.400000 -7.245464
796.900000 -7.132418
820.300000 -7.046110
843.800000 -6.959185
867.200000 -6.855286
890.600000 -6.779323
914.100000 -6.688720
937.500000 -6.618911
960.900000 -6.531908
984.400000 -6.460629
1007.800000 -6.387839
1031.200000 -6.302421
1054.700000 -6.230362
1078.100000 -6.147817
1101.600000 -6.078403
1125.000000 -6.010280
1148.400000 -5.933978
1171.900000 -5.868579
1195.300000 -5.795169
1218.800000 -5.732138
1242.200000 -5.661499
1265.600000 -5.599839
1289.100000 -5.537938
1312.500000 -5.468005
1335.900000 -5.406110
1359.400000 -5.336697
1382.800000 -5.274425
1406.200000 -5.211061
1429.700000 -5.139775
1453.100000 -5.074947
1476.600000 -5.003736
1500.000000 -4.939773


==> soundfield_synthesis/figures/circular_array/nmse_pwd_freq_db_missing_32.txt <==
46.900000 -4.377228
70.300000 -4.902328
93.800000 -5.481071
117.200000 -5.200776
140.600000 -5.551606
164.100000 -5.599483
187.500000 -5.317667
210.900000 -5.276461
234.400000 -5.059361
257.800000 -5.026501
281.200000 -4.980968
304.700000 -4.881192
328.100000 -4.870605
351.600000 -4.757234
375.000000 -4.723919
398.400000 -4.570640
421.900000 -4.504196
445.300000 -4.414118
468.800000 -4.239896
492.200000 -4.138982
515.600000 -3.985358
539.100000 -3.890424
562.500000 -3.793092
585.900000 -3.657809
609.400000 -3.557490
632.800000 -3.421605
656.200000 -3.318850
679.700000 -3.186252
703.100000 -3.081637
726.600000 -2.975893
750.000000 -2.852132
773.400000 -2.749793
796.900000 -2.629920
820.300000 -2.531402
843.800000 -2.435422
867.200000 -2.328816
890.600000 -2.239445
914.100000 -2.141079
937.500000 -2.059090
960.900000 -1.969767
984.400000 -1.894119
1007.800000 -1.818609
1031.200000 -1.734975
1054.700000 -1.658413
1078.100000 -1.573678
1101.600000 -1.496031
1125.000000 -1.419058
1148.400000 -1.337536
1171.900000 -1.264838
1195.300000 -1.188311
1218.800000 -1.119715
1242.200000 -1.046808
1265.600000 -0.980624
1289.100000 -0.915206
1312.500000 -0.845095
1335.900000 -0.780468
1359.400000 -0.710799
1382.800000 -0.645763
1406.200000 -0.580429
1429.700000 -0.510861
1453.100000 -0.446192
1476.600000 -0.378039
1500.000000 -0.314982


==> soundfield_synthesis/figures/circular_array/nmse_pwd_freq_db_missing_48.txt <==
46.900000 -8.983897
70.300000 -8.236824
93.800000 -6.443240
117.200000 -5.534157
140.600000 -4.249418
164.100000 -3.542197
187.500000 -3.082747
210.900000 -2.678980
234.400000 -2.254756
257.800000 -1.962302
281.200000 -1.689796
304.700000 -1.381735
328.100000 -1.122284
351.600000 -0.852764
375.000000 -0.618363
398.400000 -0.373845
421.900000 -0.192185
445.300000 -0.011099
468.800000 0.189965
492.200000 0.357889
515.600000 0.531074
539.100000 0.681367
562.500000 0.826453
585.900000 0.981164
609.400000 1.118361
632.800000 1.263586
656.200000 1.394019
679.700000 1.529897
703.100000 1.654021
726.600000 1.772956
750.000000 1.892834
773.400000 1.999494
796.900000 2.107424
820.300000 2.205632
843.800000 2.300998
867.200000 2.397558
890.600000 2.487104
914.100000 2.578117
937.500000 2.663710
960.900000 2.749755
984.400000 2.830099
1007.800000 2.908062
1031.200000 2.985678
1054.700000 3.059595
1078.100000 3.133982
1101.600000 3.205610
1125.000000 3.276825
1148.400000 3.348592
1171.900000 3.418458
1195.300000 3.488542
1218.800000 3.555976
1242.200000 3.623208
1265.600000 3.688219
1289.100000 3.752709
1312.500000 3.817959
1335.900000 3.882070
1359.400000 3.946887
1382.800000 4.010559
1406.200000 4.073845
1429.700000 4.137418
1453.100000 4.199310
1476.600000 4.261197
1500.000000 4.321539


==> soundfield_synthesis/figures/circular_array/nmse_pwd_radius_db_missing_16.txt <==
1.600000 -6.311503
1.600000 -6.343786
1.800000 -6.362493
1.900000 -6.372224
2.000000 -6.376825
2.100000 -6.379121
2.200000 -6.380865
2.300000 -6.382946
2.400000 -6.385673
2.500000 -6.389029
2.600000 -6.392820
2.700000 -6.396811
2.800000 -6.400767
2.900000 -6.404490
3.000000 -6.407842
3.100000 -6.410708
3.200000 -6.413035
3.300000 -6.414793
3.400000 -6.415978
3.500000 -6.416610


==> soundfield_synthesis/figures/circular_array/nmse_pwd_radius_db_missing_32.txt <==
1.600000 -1.760099
1.600000 -1.784508
1.800000 -1.799525
1.900000 -1.807352
2.000000 -1.810722
2.100000 -1.811976
2.200000 -1.812693
2.300000 -1.813733
2.400000 -1.815437
2.500000 -1.817823
2.600000 -1.820748
2.700000 -1.824003
2.800000 -1.827380
2.900000 -1.830691
3.000000 -1.833796
3.100000 -1.836581
3.200000 -1.838984
3.300000 -1.840963
3.400000 -1.842504
3.500000 -1.843608


==> soundfield_synthesis/figures/circular_array/nmse_pwd_radius_db_missing_48.txt <==
1.600000 2.928830
1.600000 2.919176
1.800000 2.914179
1.900000 2.911903
2.000000 2.910993
2.100000 2.910589
2.200000 2.910211
2.300000 2.909643
2.400000 2.908839
2.500000 2.907838
2.600000 2.906719
2.700000 2.905564
2.800000 2.904450
2.900000 2.903438
3.000000 2.902569
3.100000 2.901876
3.200000 2.901366
3.300000 2.901050
3.400000 2.900922
3.500000 2.900975


==> soundfield_synthesis/figures/circular_array/nmse_wfs_freq_db_missing_16.txt <==
46.900000 12.159467
70.300000 13.650838
93.800000 14.552852
117.200000 15.096856
140.600000 15.418054
164.100000 15.607595
187.500000 15.728807
210.900000 15.821663
234.400000 15.905992
257.800000 15.987146
281.200000 16.063406
304.700000 16.132143
328.100000 16.193083
351.600000 16.248337
375.000000 16.300915
398.400000 16.353102
421.900000 16.405718
445.300000 16.458389
468.800000 16.510294
492.200000 16.560839
515.600000 16.609798
539.100000 16.657183
562.500000 16.702930
585.900000 16.746838
609.400000 16.788664
632.800000 16.828295
656.200000 16.865856
679.700000 16.901648
703.100000 16.936001
726.600000 16.969160
750.000000 17.001234
773.400000 17.032240
796.900000 17.062243
820.300000 17.091354
843.800000 17.119738
867.200000 17.147537
890.600000 17.174818
914.100000 17.201593
937.500000 17.227823
960.900000 17.253494
984.400000 17.278625
1007.800000 17.303282
1031.200000 17.327528
1054.700000 17.351402
1078.100000 17.374958
1101.600000 17.398216
1125.000000 17.421230
1148.400000 17.444021
1171.900000 17.466614
1195.300000 17.488997
1218.800000 17.511124
1242.200000 17.532951
1265.600000 17.554489
1289.100000 17.575748
1312.500000 17.596781
1335.900000 17.617687
1359.400000 17.638599
1382.800000 17.659586
1406.200000 17.680756
1429.700000 17.702175
1453.100000 17.723900
1476.600000 17.745995
1500.000000 17.768484


==> soundfield_synthesis/figures/circular_array/nmse_wfs_freq_db_missing_32.txt <==
46.900000 8.254288
70.300000 9.857624
93.800000 10.836134
117.200000 11.445440
140.600000 11.828637
164.100000 12.078640
187.500000 12.257681
210.900000 12.403809
234.400000 12.535526
257.800000 12.658143
281.200000 12.770987
304.700000 12.872983
328.100000 12.965256
351.600000 13.050953
375.000000 13.133762
398.400000 13.216360
421.900000 13.299785
445.300000 13.383766
468.800000 13.467394
492.200000 13.549839
515.600000 13.630550
539.100000 13.709208
562.500000 13.785573
585.900000 13.859421
609.400000 13.930647
632.800000 13.999391
656.200000 14.066074
679.700000 14.131211
703.100000 14.195361
726.600000 14.258881
750.000000 14.321879
773.400000 14.384331
796.900000 14.446077
820.300000 14.506997
843.800000 14.566951
867.200000 14.625793
890.600000 14.683321
914.100000 14.739334
937.500000 14.793687
960.900000 14.846287
984.400000 14.897217
1007.800000 14.946644
1031.200000 14.994845
1054.700000 15.042130
1078.100000 15.088796
1101.600000 15.135086
1125.000000 15.181175
1148.400000 15.227164
1171.900000 15.273081
1195.300000 15.318893
1218.800000 15.364481
1242.200000 15.409767
1265.600000 15.454681
1289.100000 15.499158
1312.500000 15.543151
1335.900000 15.586683
1359.400000 15.629759
1382.800000 15.672425
1406.200000 15.714748
1429.700000 15.756808
1453.100000 15.798693
1476.600000 15.840454
1500.000000 15.882135


==> soundfield_synthesis/figures/circular_array/nmse_wfs_freq_db_missing_48.txt <==
46.900000 0.894682
70.300000 2.702022
93.800000 3.879184
117.200000 4.695168
140.600000 5.294323
164.100000 5.762663
187.500000 6.151871
210.900000 6.490856
234.400000 6.794117
257.800000 7.068706
281.200000 7.319269
304.700000 7.550510
328.100000 7.767313
351.600000 7.973777
375.000000 8.172246
398.400000 8.363111
421.900000 8.545512
445.300000 8.718507
468.800000 8.881926
492.200000 9.036701
515.600000 9.184614
539.100000 9.327651
562.500000 9.467443
585.900000 9.604951
609.400000 9.740374
632.800000 9.873466
656.200000 10.003679
679.700000 10.130369
703.100000 10.252970
726.600000 10.371019
750.000000 10.484242
773.400000 10.592569
796.900000 10.696144
820.300000 10.795293
843.800000 10.890437
867.200000 10.981997
890.600000 11.070308
914.100000 11.155652
937.500000 11.238193
960.900000 11.318082
984.400000 11.395491
1007.800000 11.470552
1031.200000 11.543474
1054.700000 11.614426
1078.100000 11.683599
1101.600000 11.751177
1125.000000 11.817374
1148.400000 11.882364
1171.900000 11.946323
1195.300000 12.009419
1218.800000 12.071793
1242.200000 12.133555
1265.600000 12.194858
1289.100000 12.255794
1312.500000 12.316457
1335.900000 12.376888
1359.400000 12.437094
1382.800000 12.497025
1406.200000 12.556606
1429.700000 12.615765
1453.100000 12.674393
1476.600000 12.732471
1500.000000 12.789968


==> soundfield_synthesis/figures/circular_array/nmse_wfs_radius_db_missing_16.txt <==
1.600000 17.274006
1.600000 17.281385
1.800000 17.286900
1.900000 17.291319
2.000000 17.295071
2.100000 17.298273
2.200000 17.300997
2.300000 17.303270
2.400000 17.305180
2.500000 17.306774
2.600000 17.308134
2.700000 17.309315
2.800000 17.310350
2.900000 17.311275
3.000000 17.312111
3.100000 17.312881
3.200000 17.313587
3.300000 17.314240
3.400000 17.314838
3.500000 17.315405


==> soundfield_synthesis/figures/circular_array/nmse_wfs_radius_db_missing_32.txt <==
1.600000 14.944963
1.600000 14.945207
1.800000 14.945311
1.900000 14.945455
2.000000 14.945704
2.100000 14.946037
2.200000 14.946342
2.300000 14.946602
2.400000 14.946804
2.500000 14.946939
2.600000 14.947043
2.700000 14.947127
2.800000 14.947187
2.900000 14.947248
3.000000 14.947309
3.100000 14.947376
3.200000 14.947447
3.300000 14.947518
3.400000 14.947587
3.500000 14.947664


==> soundfield_synthesis/figures/circular_array/nmse_wfs_radius_db_missing_48.txt <==
1.600000 11.453978
1.600000 11.456642
1.800000 11.459218
1.900000 11.461644
2.000000 11.463928
2.100000 11.466026
2.200000 11.467896
2.300000 11.469560
2.400000 11.471004
2.500000 11.472286
2.600000 11.473410
2.700000 11.474399
2.800000 11.475288
2.900000 11.476092
3.000000 11.476810
3.100000 11.477466
3.200000 11.478064
3.300000 11.478616
3.400000 11.479128
3.500000 11.479589


==> soundfield_synthesis/figures/circular_array/ssim_awfs_freq_missing_16.txt <==
46.900000 0.901543
70.300000 0.876500
93.800000 0.849296
117.200000 0.822243
140.600000 0.794966
164.100000 0.768113
187.500000 0.741807
210.900000 0.711876
234.400000 0.681128
257.800000 0.647614
281.200000 0.619556
304.700000 0.606382
328.100000 0.607821
351.600000 0.614930
375.000000 0.621362
398.400000 0.625085
421.900000 0.626521
445.300000 0.625382
468.800000 0.618359
492.200000 0.608371
515.600000 0.603330
539.100000 0.604883
562.500000 0.608340
585.900000 0.609487
609.400000 0.610100
632.800000 0.610470
656.200000 0.610485
679.700000 0.610312
703.100000 0.607225
726.600000 0.600247
750.000000 0.594063
773.400000 0.593299
796.900000 0.591987
820.300000 0.592094
843.800000 0.591328
867.200000 0.591205
890.600000 0.590228
914.100000 0.587503
937.500000 0.583716
960.900000 0.580534
984.400000 0.578102
1007.800000 0.575026
1031.200000 0.569394
1054.700000 0.564015
1078.100000 0.559322
1101.600000 0.553976
1125.000000 0.546467
1148.400000 0.537767
1171.900000 0.529227
1195.300000 0.521638
1218.800000 0.514950
1242.200000 0.508696
1265.600000 0.502905
1289.100000 0.497872
1312.500000 0.491889
1335.900000 0.485876
1359.400000 0.483153
1382.800000 0.479604
1406.200000 0.474510
1429.700000 0.468688
1453.100000 0.462224
1476.600000 0.455886
1500.000000 0.450068


==> soundfield_synthesis/figures/circular_array/ssim_awfs_freq_missing_32.txt <==
46.900000 0.840695
70.300000 0.767317
93.800000 0.695108
117.200000 0.639678
140.600000 0.599052
164.100000 0.568865
187.500000 0.546946
210.900000 0.532104
234.400000 0.524488
257.800000 0.517222
281.200000 0.508788
304.700000 0.498706
328.100000 0.492105
351.600000 0.494148
375.000000 0.499574
398.400000 0.503601
421.900000 0.503590
445.300000 0.503673
468.800000 0.506271
492.200000 0.513217
515.600000 0.525782
539.100000 0.534061
562.500000 0.539419
585.900000 0.539762
609.400000 0.537816
632.800000 0.534748
656.200000 0.531452
679.700000 0.530353
703.100000 0.526648
726.600000 0.518809
750.000000 0.511124
773.400000 0.504022
796.900000 0.496568
820.300000 0.488674
843.800000 0.478531
867.200000 0.471669
890.600000 0.465121
914.100000 0.460461
937.500000 0.455631
960.900000 0.452782
984.400000 0.453024
1007.800000 0.452543
1031.200000 0.451171
1054.700000 0.449009
1078.100000 0.446186
1101.600000 0.447075
1125.000000 0.446161
1148.400000 0.443755
1171.900000 0.440091
1195.300000 0.435559
1218.800000 0.432207
1242.200000 0.430987
1265.600000 0.430014
1289.100000 0.428668
1312.500000 0.426193
1335.900000 0.422070
1359.400000 0.418090
1382.800000 0.414563
1406.200000 0.412156
1429.700000 0.410368
1453.100000 0.409446
1476.600000 0.407984
1500.000000 0.405103


==> soundfield_synthesis/figures/circular_array/ssim_awfs_freq_missing_48.txt <==
46.900000 0.663605
70.300000 0.587073
93.800000 0.518760
117.200000 0.469641
140.600000 0.445280
164.100000 0.443309
187.500000 0.459175
210.900000 0.459535
234.400000 0.456390
257.800000 0.451359
281.200000 0.457159
304.700000 0.462957
328.100000 0.461608
351.600000 0.454348
375.000000 0.446364
398.400000 0.437822
421.900000 0.425752
445.300000 0.420514
468.800000 0.422100
492.200000 0.428599
515.600000 0.437879
539.100000 0.443600
562.500000 0.443033
585.900000 0.439496
609.400000 0.435338
632.800000 0.431827
656.200000 0.429427
679.700000 0.427780
703.100000 0.425646
726.600000 0.424027
750.000000 0.425050
773.400000 0.427252
796.900000 0.428564
820.300000 0.428437
843.800000 0.428564
867.200000 0.426580
890.600000 0.425499
914.100000 0.424287
937.500000 0.422963
960.900000 0.422722
984.400000 0.422563
1007.800000 0.422019
1031.200000 0.421005
1054.700000 0.420193
1078.100000 0.419762
1101.600000 0.418377
1125.000000 0.417500
1148.400000 0.416319
1171.900000 0.414831
1195.300000 0.413479
1218.800000 0.411951
1242.200000 0.411015
1265.600000 0.411350
1289.100000 0.410977
1312.500000 0.410629
1335.900000 0.407988
1359.400000 0.403857
1382.800000 0.399983
1406.200000 0.397981
1429.700000 0.396783
1453.100000 0.395092
1476.600000 0.393737
1500.000000 0.392622


==> soundfield_synthesis/figures/circular_array/ssim_awfs_radius_missing_16.txt <==
1.600000 0.639213
1.600000 0.628494
1.800000 0.620845
1.900000 0.612605
2.000000 0.604873
2.100000 0.596748
2.200000 0.588511
2.300000 0.582141
2.400000 0.575739
2.500000 0.568454
2.600000 0.565147
2.700000 0.559813
2.800000 0.555960
2.900000 0.554048
3.000000 0.549505
3.100000 0.546292
3.200000 0.541152
3.300000 0.539518
3.400000 0.536720
3.500000 0.534745


==> soundfield_synthesis/figures/circular_array/ssim_awfs_radius_missing_32.txt <==
1.600000 0.551033
1.600000 0.532535
1.800000 0.514163
1.900000 0.500452
2.000000 0.489677
2.100000 0.478622
2.200000 0.468437
2.300000 0.458571
2.400000 0.450577
2.500000 0.442522
2.600000 0.437287
2.700000 0.430288
2.800000 0.425453
2.900000 0.420968
3.000000 0.416245
3.100000 0.413063
3.200000 0.410683
3.300000 0.407158
3.400000 0.403076
3.500000 0.400040


==> soundfield_synthesis/figures/circular_array/ssim_awfs_radius_missing_48.txt <==
1.600000 0.490049
1.600000 0.478828
1.800000 0.467017
1.900000 0.457794
2.000000 0.450132
2.100000 0.443568
2.200000 0.438384
2.300000 0.429855
2.400000 0.422357
2.500000 0.417777
2.600000 0.412003
2.700000 0.407875
2.800000 0.403088
2.900000 0.399006
3.000000 0.394791
3.100000 0.392363
3.200000 0.388345
3.300000 0.385565
3.400000 0.382053
3.500000 0.379541


==> soundfield_synthesis/figures/circular_array/ssim_pm_freq_missing_16.txt <==
46.900000 0.966752
70.300000 0.948273
93.800000 0.936765
117.200000 0.925615
140.600000 0.909074
164.100000 0.884652
187.500000 0.853088
210.900000 0.824100
234.400000 0.799198
257.800000 0.772256
281.200000 0.749889
304.700000 0.743565
328.100000 0.740000
351.600000 0.725839
375.000000 0.704947
398.400000 0.680856
421.900000 0.653603
445.300000 0.622464
468.800000 0.581649
492.200000 0.495433
515.600000 0.364627
539.100000 0.287789
562.500000 0.286905
585.900000 0.257457
609.400000 0.204688
632.800000 0.255069
656.200000 0.241255
679.700000 0.228876
703.100000 0.225090
726.600000 0.173143
750.000000 0.179432
773.400000 0.185470
796.900000 0.148334
820.300000 0.165071
843.800000 0.147941
867.200000 0.124565
890.600000 0.137114
914.100000 0.138710
937.500000 0.148644
960.900000 0.118650
984.400000 0.122930
1007.800000 0.148933
1031.200000 0.138978
1054.700000 0.131218
1078.100000 0.137970
1101.600000 0.164588
1125.000000 0.153920
1148.400000 0.131537
1171.900000 0.121781
1195.300000 0.139820
1218.800000 0.114657
1242.200000 0.107247
1265.600000 0.114259
1289.100000 0.117118
1312.500000 0.118924
1335.900000 0.107178
1359.400000 0.119770
1382.800000 0.122600
1406.200000 0.120132
1429.700000 0.120549
1453.100000 0.121508
1476.600000 0.130948
1500.000000 0.115413


==> soundfield_synthesis/figures/circular_array/ssim_pm_freq_missing_32.txt <==
46.900000 0.876430
70.300000 0.804807
93.800000 0.737606
117.200000 0.684258
140.600000 0.656745
164.100000 0.644111
187.500000 0.626629
210.900000 0.612893
234.400000 0.600116
257.800000 0.593412
281.200000 0.584913
304.700000 0.584141
328.100000 0.584258
351.600000 0.578938
375.000000 0.573925
398.400000 0.569119
421.900000 0.553307
445.300000 0.516107
468.800000 0.413414
492.200000 0.450887
515.600000 0.442047
539.100000 0.391257
562.500000 0.358628
585.900000 0.372533
609.400000 0.317290
632.800000 0.287718
656.200000 0.304230
679.700000 0.317600
703.100000 0.293711
726.600000 0.237942
750.000000 0.269796
773.400000 0.242405
796.900000 0.216915
820.300000 0.222578
843.800000 0.238699
867.200000 0.218872
890.600000 0.194212
914.100000 0.192255
937.500000 0.238256
960.900000 0.240467
984.400000 0.210559
1007.800000 0.218860
1031.200000 0.229020
1054.700000 0.177009
1078.100000 0.196810
1101.600000 0.189335
1125.000000 0.171893
1148.400000 0.149799
1171.900000 0.145606
1195.300000 0.161577
1218.800000 0.159886
1242.200000 0.163806
1265.600000 0.158930
1289.100000 0.156299
1312.500000 0.160338
1335.900000 0.140970
1359.400000 0.152764
1382.800000 0.136901
1406.200000 0.129428
1429.700000 0.128639
1453.100000 0.158003
1476.600000 0.154174
1500.000000 0.146873


==> soundfield_synthesis/figures/circular_array/ssim_pm_freq_missing_48.txt <==
46.900000 0.698685
70.300000 0.625499
93.800000 0.562276
117.200000 0.543605
140.600000 0.547820
164.100000 0.560227
187.500000 0.567862
210.900000 0.547718
234.400000 0.532537
257.800000 0.521780
281.200000 0.497549
304.700000 0.478056
328.100000 0.466997
351.600000 0.464497
375.000000 0.461225
398.400000 0.434128
421.900000 0.408210
445.300000 0.396822
468.800000 0.366426
492.200000 0.316447
515.600000 0.339862
539.100000 0.343654
562.500000 0.290869
585.900000 0.303707
609.400000 0.333438
632.800000 0.335650
656.200000 0.333724
679.700000 0.311600
703.100000 0.296473
726.600000 0.315388
750.000000 0.311450
773.400000 0.287861
796.900000 0.302900
820.300000 0.279746
843.800000 0.277146
867.200000 0.283176
890.600000 0.291174
914.100000 0.290413
937.500000 0.284971
960.900000 0.278084
984.400000 0.262412
1007.800000 0.245661
1031.200000 0.236727
1054.700000 0.224547
1078.100000 0.211015
1101.600000 0.192592
1125.000000 0.191567
1148.400000 0.208257
1171.900000 0.204905
1195.300000 0.208646
1218.800000 0.208134
1242.200000 0.200274
1265.600000 0.206990
1289.100000 0.196246
1312.500000 0.185727
1335.900000 0.203091
1359.400000 0.177505
1382.800000 0.180534
1406.200000 0.198970
1429.700000 0.186599
1453.100000 0.175262
1476.600000 0.164631
1500.000000 0.168319


==> soundfield_synthesis/figures/circular_array/ssim_pm_radius_missing_16.txt <==
1.600000 0.156923
1.600000 0.154854
1.800000 0.152863
1.900000 0.151719
2.000000 0.150637
2.100000 0.149747
2.200000 0.148998
2.300000 0.148375
2.400000 0.148049
2.500000 0.147874
2.600000 0.147660
2.700000 0.147605
2.800000 0.147505
2.900000 0.147281
3.000000 0.146991
3.100000 0.146742
3.200000 0.146635
3.300000 0.146293
3.400000 0.146073
3.500000 0.145829


==> soundfield_synthesis/figures/circular_array/ssim_pm_radius_missing_32.txt <==
1.600000 0.240142
1.600000 0.235789
1.800000 0.232550
1.900000 0.229798
2.000000 0.227153
2.100000 0.224886
2.200000 0.222691
2.300000 0.220769
2.400000 0.218957
2.500000 0.217070
2.600000 0.215659
2.700000 0.214300
2.800000 0.213025
2.900000 0.211813
3.000000 0.210746
3.100000 0.209949
3.200000 0.209025
3.300000 0.208302
3.400000 0.207530
3.500000 0.207049


==> soundfield_synthesis/figures/circular_array/ssim_pm_radius_missing_48.txt <==
1.600000 0.278514
1.600000 0.271881
1.800000 0.266803
1.900000 0.262329
2.000000 0.258673
2.100000 0.255198
2.200000 0.251956
2.300000 0.248917
2.400000 0.246433
2.500000 0.243888
2.600000 0.241418
2.700000 0.239249
2.800000 0.236973
2.900000 0.234927
3.000000 0.233046
3.100000 0.231614
3.200000 0.230045
3.300000 0.228396
3.400000 0.227082
3.500000 0.225879


==> soundfield_synthesis/figures/circular_array/ssim_pwd_apwd_freq_missing_16.txt <==
46.900000 0.971264
70.300000 0.957089
93.800000 0.953202
117.200000 0.939629
140.600000 0.917029
164.100000 0.892591
187.500000 0.870186
210.900000 0.849747
234.400000 0.835970
257.800000 0.810337
281.200000 0.795151
304.700000 0.780808
328.100000 0.767820
351.600000 0.762639
375.000000 0.745523
398.400000 0.726677
421.900000 0.704822
445.300000 0.685175
468.800000 0.659261
492.200000 0.623200
515.600000 0.578638
539.100000 0.555839
562.500000 0.549184
585.900000 0.538775
609.400000 0.516038
632.800000 0.486756
656.200000 0.465969
679.700000 0.458490
703.100000 0.456392
726.600000 0.437627
750.000000 0.422012
773.400000 0.413162
796.900000 0.401945
820.300000 0.394669
843.800000 0.386971
867.200000 0.383857
890.600000 0.385467
914.100000 0.392525
937.500000 0.396296
960.900000 0.396051
984.400000 0.390554
1007.800000 0.381400
1031.200000 0.364243
1054.700000 0.341592
1078.100000 0.353728
1101.600000 0.352641
1125.000000 0.339276
1148.400000 0.318570
1171.900000 0.307906
1195.300000 0.304251
1218.800000 0.301064
1242.200000 0.295879
1265.600000 0.293536
1289.100000 0.290749
1312.500000 0.284133
1335.900000 0.278172
1359.400000 0.276816
1382.800000 0.279507
1406.200000 0.283155
1429.700000 0.282795
1453.100000 0.278964
1476.600000 0.272458
1500.000000 0.265188


==> soundfield_synthesis/figures/circular_array/ssim_pwd_apwd_freq_missing_32.txt <==
46.900000 0.890357
70.300000 0.823212
93.800000 0.764740
117.200000 0.710024
140.600000 0.659300
164.100000 0.639403
187.500000 0.630698
210.900000 0.612676
234.400000 0.607808
257.800000 0.593363
281.200000 0.578368
304.700000 0.575953
328.100000 0.576013
351.600000 0.573725
375.000000 0.572558
398.400000 0.570221
421.900000 0.567608
445.300000 0.559439
468.800000 0.549410
492.200000 0.528556
515.600000 0.492491
539.100000 0.476776
562.500000 0.472726
585.900000 0.467335
609.400000 0.457049
632.800000 0.444175
656.200000 0.433628
679.700000 0.426750
703.100000 0.423377
726.600000 0.407915
750.000000 0.379258
773.400000 0.357724
796.900000 0.343017
820.300000 0.333394
843.800000 0.331032
867.200000 0.322186
890.600000 0.314589
914.100000 0.318866
937.500000 0.321743
960.900000 0.319933
984.400000 0.316403
1007.800000 0.307072
1031.200000 0.302537
1054.700000 0.285666
1078.100000 0.275241
1101.600000 0.267957
1125.000000 0.257454
1148.400000 0.248624
1171.900000 0.230218
1195.300000 0.228728
1218.800000 0.228747
1242.200000 0.220145
1265.600000 0.214091
1289.100000 0.218316
1312.500000 0.208657
1335.900000 0.195800
1359.400000 0.188037
1382.800000 0.192738
1406.200000 0.196103
1429.700000 0.199033
1453.100000 0.197383
1476.600000 0.195356
1500.000000 0.195733


==> soundfield_synthesis/figures/circular_array/ssim_pwd_apwd_freq_missing_48.txt <==
46.900000 0.713896
70.300000 0.639731
93.800000 0.578585
117.200000 0.557836
140.600000 0.540304
164.100000 0.545483
187.500000 0.559746
210.900000 0.547208
234.400000 0.533297
257.800000 0.522101
281.200000 0.512223
304.700000 0.503467
328.100000 0.494458
351.600000 0.486439
375.000000 0.479045
398.400000 0.463632
421.900000 0.448033
445.300000 0.440041
468.800000 0.435028
492.200000 0.421647
515.600000 0.403634
539.100000 0.395395
562.500000 0.381986
585.900000 0.371785
609.400000 0.364273
632.800000 0.354229
656.200000 0.349180
679.700000 0.348401
703.100000 0.349704
726.600000 0.347171
750.000000 0.338010
773.400000 0.331131
796.900000 0.320998
820.300000 0.318203
843.800000 0.311675
867.200000 0.312582
890.600000 0.313459
914.100000 0.309437
937.500000 0.302733
960.900000 0.300048
984.400000 0.295919
1007.800000 0.283894
1031.200000 0.263498
1054.700000 0.248513
1078.100000 0.242033
1101.600000 0.238055
1125.000000 0.233508
1148.400000 0.227847
1171.900000 0.220773
1195.300000 0.215509
1218.800000 0.217321
1242.200000 0.217245
1265.600000 0.216082
1289.100000 0.213725
1312.500000 0.210755
1335.900000 0.201998
1359.400000 0.200899
1382.800000 0.204480
1406.200000 0.204474
1429.700000 0.200904
1453.100000 0.194502
1476.600000 0.188149
1500.000000 0.182967


==> soundfield_synthesis/figures/circular_array/ssim_pwd_apwd_radius_missing_16.txt <==
1.600000 0.430053
1.600000 0.418273
1.800000 0.409748
1.900000 0.403499
2.000000 0.398425
2.100000 0.393580
2.200000 0.389018
2.300000 0.385443
2.400000 0.381921
2.500000 0.378388
2.600000 0.375296
2.700000 0.372323
2.800000 0.369663
2.900000 0.367062
3.000000 0.364703
3.100000 0.362268
3.200000 0.359959
3.300000 0.357893
3.400000 0.356117
3.500000 0.354363


==> soundfield_synthesis/figures/circular_array/ssim_pwd_apwd_radius_missing_32.txt <==
1.600000 0.359762
1.600000 0.349387
1.800000 0.339906
1.900000 0.331502
2.000000 0.324858
2.100000 0.318246
2.200000 0.313409
2.300000 0.309038
2.400000 0.305025
2.500000 0.301144
2.600000 0.298372
2.700000 0.295700
2.800000 0.293215
2.900000 0.291133
3.000000 0.289166
3.100000 0.287454
3.200000 0.285821
3.300000 0.284284
3.400000 0.282558
3.500000 0.281472


==> soundfield_synthesis/figures/circular_array/ssim_pwd_apwd_radius_missing_48.txt <==
1.600000 0.341221
1.600000 0.330180
1.800000 0.320786
1.900000 0.312383
2.000000 0.305001
2.100000 0.298507
2.200000 0.292499
2.300000 0.287542
2.400000 0.282911
2.500000 0.279215
2.600000 0.275254
2.700000 0.271708
2.800000 0.268618
2.900000 0.265884
3.000000 0.263249
3.100000 0.260886
3.200000 0.258579
3.300000 0.256297
3.400000 0.254521
3.500000 0.252634


==> soundfield_synthesis/figures/circular_array/ssim_pwd_cnn_freq_missing_16.txt <==
46.900000 0.955345
70.300000 0.921543
93.800000 0.921682
117.200000 0.900471
140.600000 0.885760
164.100000 0.866362
187.500000 0.855694
210.900000 0.827573
234.400000 0.804269
257.800000 0.775458
281.200000 0.762147
304.700000 0.741362
328.100000 0.734279
351.600000 0.710704
375.000000 0.702876
398.400000 0.688877
421.900000 0.685043
445.300000 0.666410
468.800000 0.661952
492.200000 0.646600
515.600000 0.645853
539.100000 0.634810
562.500000 0.632584
585.900000 0.622431
609.400000 0.619938
632.800000 0.608790
656.200000 0.607792
679.700000 0.600321
703.100000 0.602720
726.600000 0.597310
750.000000 0.601136
773.400000 0.600002
796.900000 0.601562
820.300000 0.597573
843.800000 0.600935
867.200000 0.600310
890.600000 0.600920
914.100000 0.595356
937.500000 0.596302
960.900000 0.591297
984.400000 0.591028
1007.800000 0.583491
1031.200000 0.585337
1054.700000 0.579376
1078.100000 0.579993
1101.600000 0.572788
1125.000000 0.575793
1148.400000 0.570369
1171.900000 0.569857
1195.300000 0.562103
1218.800000 0.563712
1242.200000 0.557805
1265.600000 0.558862
1289.100000 0.552239
1312.500000 0.555569
1335.900000 0.550637
1359.400000 0.550247
1382.800000 0.543902
1406.200000 0.545011
1429.700000 0.538836
1453.100000 0.537932
1476.600000 0.535245
1500.000000 0.533140


==> soundfield_synthesis/figures/circular_array/ssim_pwd_cnn_freq_missing_32.txt <==
46.900000 0.832471
70.300000 0.725510
93.800000 0.699109
117.200000 0.641451
140.600000 0.619243
164.100000 0.605432
187.500000 0.599805
210.900000 0.586459
234.400000 0.583514
257.800000 0.566375
281.200000 0.556722
304.700000 0.538629
328.100000 0.525597
351.600000 0.498523
375.000000 0.479671
398.400000 0.465426
421.900000 0.471355
445.300000 0.471735
468.800000 0.484745
492.200000 0.499072
515.600000 0.514906
539.100000 0.515204
562.500000 0.520465
585.900000 0.520702
609.400000 0.521705
632.800000 0.517623
656.200000 0.519146
679.700000 0.513279
703.100000 0.512119
726.600000 0.503596
750.000000 0.506829
773.400000 0.500979
796.900000 0.502808
820.300000 0.496817
843.800000 0.499427
867.200000 0.495797
890.600000 0.498326
914.100000 0.493472
937.500000 0.497093
960.900000 0.493212
984.400000 0.493289
1007.800000 0.482964
1031.200000 0.478123
1054.700000 0.468125
1078.100000 0.463743
1101.600000 0.455885
1125.000000 0.454575
1148.400000 0.446099
1171.900000 0.443218
1195.300000 0.438767
1218.800000 0.442575
1242.200000 0.442239
1265.600000 0.446422
1289.100000 0.446396
1312.500000 0.451191
1335.900000 0.447326
1359.400000 0.444504
1382.800000 0.439521
1406.200000 0.440921
1429.700000 0.435805
1453.100000 0.436335
1476.600000 0.429153
1500.000000 0.429629


==> soundfield_synthesis/figures/circular_array/ssim_pwd_cnn_freq_missing_48.txt <==
46.900000 0.622140
70.300000 0.497914
93.800000 0.475185
117.200000 0.475702
140.600000 0.460626
164.100000 0.436023
187.500000 0.437343
210.900000 0.430858
234.400000 0.435192
257.800000 0.427806
281.200000 0.434794
304.700000 0.428362
328.100000 0.428436
351.600000 0.420789
375.000000 0.429754
398.400000 0.423082
421.900000 0.423085
445.300000 0.412077
468.800000 0.419639
492.200000 0.420576
515.600000 0.433109
539.100000 0.436319
562.500000 0.443841
585.900000 0.437039
609.400000 0.431736
632.800000 0.421396
656.200000 0.416826
679.700000 0.407258
703.100000 0.400946
726.600000 0.392892
750.000000 0.391777
773.400000 0.388132
796.900000 0.388074
820.300000 0.388002
843.800000 0.390700
867.200000 0.388835
890.600000 0.390874
914.100000 0.390445
937.500000 0.396049
960.900000 0.393618
984.400000 0.392351
1007.800000 0.383280
1031.200000 0.381091
1054.700000 0.369044
1078.100000 0.363030
1101.600000 0.347584
1125.000000 0.333174
1148.400000 0.314821
1171.900000 0.309537
1195.300000 0.314447
1218.800000 0.328037
1242.200000 0.331385
1265.600000 0.340057
1289.100000 0.341332
1312.500000 0.353181
1335.900000 0.354051
1359.400000 0.360840
1382.800000 0.357721
1406.200000 0.362341
1429.700000 0.356037
1453.100000 0.358220
1476.600000 0.343562
1500.000000 0.337262


==> soundfield_synthesis/figures/circular_array/ssim_pwd_cnn_radius_missing_16.txt <==
1.600000 0.662933
1.600000 0.646782
1.800000 0.631133
1.900000 0.621360
2.000000 0.609912
2.100000 0.601399
2.200000 0.594894
2.300000 0.587460
2.400000 0.581930
2.500000 0.573382
2.600000 0.569118
2.700000 0.566082
2.800000 0.561960
2.900000 0.559161
3.000000 0.555376
3.100000 0.551068
3.200000 0.549156
3.300000 0.548847
3.400000 0.549389
3.500000 0.548470


==> soundfield_synthesis/figures/circular_array/ssim_pwd_cnn_radius_missing_32.txt <==
1.600000 0.566570
1.600000 0.550849
1.800000 0.531199
1.900000 0.515338
2.000000 0.505962
2.100000 0.498489
2.200000 0.488197
2.300000 0.483635
2.400000 0.476511
2.500000 0.471109
2.600000 0.464638
2.700000 0.461087
2.800000 0.460647
2.900000 0.458857
3.000000 0.454411
3.100000 0.450740
3.200000 0.452815
3.300000 0.456609
3.400000 0.453794
3.500000 0.457822


==> soundfield_synthesis/figures/circular_array/ssim_pwd_cnn_radius_missing_48.txt <==
1.600000 0.467899
1.600000 0.447298
1.800000 0.431650
1.900000 0.418922
2.000000 0.401894
2.100000 0.396725
2.200000 0.391352
2.300000 0.379589
2.400000 0.375315
2.500000 0.372922
2.600000 0.367015
2.700000 0.360203
2.800000 0.359307
2.900000 0.359893
3.000000 0.352996
3.100000 0.354399
3.200000 0.360653
3.300000 0.358500
3.400000 0.353232
3.500000 0.355836


==> soundfield_synthesis/figures/circular_array/ssim_pwd_freq_missing_16.txt <==
46.900000 0.721873
70.300000 0.675348
93.800000 0.636141
117.200000 0.629379
140.600000 0.607164
164.100000 0.616429
187.500000 0.606291
210.900000 0.620233
234.400000 0.614340
257.800000 0.614599
281.200000 0.608349
304.700000 0.611469
328.100000 0.602987
351.600000 0.601071
375.000000 0.592620
398.400000 0.589249
421.900000 0.580332
445.300000 0.575561
468.800000 0.569358
492.200000 0.566819
515.600000 0.559581
539.100000 0.557073
562.500000 0.551489
585.900000 0.547271
609.400000 0.542272
632.800000 0.537872
656.200000 0.532359
679.700000 0.527481
703.100000 0.522419
726.600000 0.517645
750.000000 0.513175
773.400000 0.508917
796.900000 0.505876
820.300000 0.503360
843.800000 0.500479
867.200000 0.497260
890.600000 0.493889
914.100000 0.491289
937.500000 0.489214
960.900000 0.487366
984.400000 0.485770
1007.800000 0.484277
1031.200000 0.482876
1054.700000 0.481289
1078.100000 0.480005
1101.600000 0.478644
1125.000000 0.477284
1148.400000 0.476067
1171.900000 0.474832
1195.300000 0.474453
1218.800000 0.473509
1242.200000 0.472410
1265.600000 0.471303
1289.100000 0.470069
1312.500000 0.468972
1335.900000 0.467860
1359.400000 0.466596
1382.800000 0.465457
1406.200000 0.464329
1429.700000 0.463258
1453.100000 0.462120
1476.600000 0.461300
1500.000000 0.460070


==> soundfield_synthesis/figures/circular_array/ssim_pwd_freq_missing_32.txt <==
46.900000 0.671554
70.300000 0.594776
93.800000 0.564420
117.200000 0.562107
140.600000 0.562258
164.100000 0.547539
187.500000 0.560938
210.900000 0.546277
234.400000 0.552276
257.800000 0.556181
281.200000 0.555409
304.700000 0.549380
328.100000 0.549821
351.600000 0.546270
375.000000 0.547777
398.400000 0.544746
421.900000 0.544013
445.300000 0.539054
468.800000 0.537890
492.200000 0.536324
515.600000 0.533410
539.100000 0.530657
562.500000 0.526155
585.900000 0.522121
609.400000 0.519536
632.800000 0.516248
656.200000 0.512820
679.700000 0.509969
703.100000 0.506137
726.600000 0.502352
750.000000 0.498755
773.400000 0.495424
796.900000 0.491892
820.300000 0.488854
843.800000 0.485283
867.200000 0.481799
890.600000 0.478075
914.100000 0.474887
937.500000 0.471614
960.900000 0.468195
984.400000 0.464788
1007.800000 0.461785
1031.200000 0.459474
1054.700000 0.457393
1078.100000 0.455827
1101.600000 0.454062
1125.000000 0.452145
1148.400000 0.450483
1171.900000 0.448356
1195.300000 0.446462
1218.800000 0.444251
1242.200000 0.442300
1265.600000 0.440044
1289.100000 0.437813
1312.500000 0.435646
1335.900000 0.433199
1359.400000 0.430770
1382.800000 0.428418
1406.200000 0.426205
1429.700000 0.424293
1453.100000 0.422446
1476.600000 0.420631
1500.000000 0.418667


==> soundfield_synthesis/figures/circular_array/ssim_pwd_freq_missing_48.txt <==
46.900000 0.624168
70.300000 0.609943
93.800000 0.592758
117.200000 0.600484
140.600000 0.617601
164.100000 0.626291
187.500000 0.614062
210.900000 0.613825
234.400000 0.604832
257.800000 0.600379
281.200000 0.591361
304.700000 0.583903
328.100000 0.572767
351.600000 0.564689
375.000000 0.562723
398.400000 0.557652
421.900000 0.555350
445.300000 0.551298
468.800000 0.548692
492.200000 0.545472
515.600000 0.538741
539.100000 0.534399
562.500000 0.530539
585.900000 0.524764
609.400000 0.521195
632.800000 0.516772
656.200000 0.512929
679.700000 0.509109
703.100000 0.505569
726.600000 0.501738
750.000000 0.497599
773.400000 0.493567
796.900000 0.489303
820.300000 0.486032
843.800000 0.482746
867.200000 0.479473
890.600000 0.476574
914.100000 0.473520
937.500000 0.470660
960.900000 0.467406
984.400000 0.464399
1007.800000 0.461356
1031.200000 0.458524
1054.700000 0.455959
1078.100000 0.453438
1101.600000 0.450745
1125.000000 0.448181
1148.400000 0.445132
1171.900000 0.442199
1195.300000 0.439301
1218.800000 0.436458
1242.200000 0.433881
1265.600000 0.431472
1289.100000 0.428934
1312.500000 0.426122
1335.900000 0.423410
1359.400000 0.420754
1382.800000 0.418515
1406.200000 0.416246
1429.700000 0.414079
1453.100000 0.412326
1476.600000 0.410447
1500.000000 0.408710


==> soundfield_synthesis/figures/circular_array/ssim_pwd_radius_missing_16.txt <==
1.600000 0.570141
1.600000 0.554263
1.800000 0.540099
1.900000 0.527548
2.000000 0.516334
2.100000 0.506290
2.200000 0.497873
2.300000 0.490294
2.400000 0.483371
2.500000 0.476908
2.600000 0.471292
2.700000 0.466404
2.800000 0.461887
2.900000 0.457538
3.000000 0.453421
3.100000 0.449515
3.200000 0.445700
3.300000 0.442178
3.400000 0.438825
3.500000 0.435668


==> soundfield_synthesis/figures/circular_array/ssim_pwd_radius_missing_32.txt <==
1.600000 0.541041
1.600000 0.525819
1.800000 0.512724
1.900000 0.501757
2.000000 0.492634
2.100000 0.484538
2.200000 0.476223
2.300000 0.469215
2.400000 0.463008
2.500000 0.456941
2.600000 0.451179
2.700000 0.446002
2.800000 0.441013
2.900000 0.436260
3.000000 0.432081
3.100000 0.427869
3.200000 0.424309
3.300000 0.420966
3.400000 0.417569
3.500000 0.414547


==> soundfield_synthesis/figures/circular_array/ssim_pwd_radius_missing_48.txt <==
1.600000 0.545678
1.600000 0.529381
1.800000 0.515407
1.900000 0.504631
2.000000 0.494987
2.100000 0.484713
2.200000 0.476202
2.300000 0.467868
2.400000 0.461109
2.500000 0.454407
2.600000 0.448686
2.700000 0.443159
2.800000 0.438682
2.900000 0.434454
3.000000 0.430329
3.100000 0.426613
3.200000 0.422597
3.300000 0.419316
3.400000 0.415855
3.500000 0.413044


==> soundfield_synthesis/figures/circular_array/ssim_wfs_freq_missing_16.txt <==
46.900000 0.877512
70.300000 0.852608
93.800000 0.824093
117.200000 0.793866
140.600000 0.738405
164.100000 0.684059
187.500000 0.648735
210.900000 0.631615
234.400000 0.625420
257.800000 0.625038
281.200000 0.626698
304.700000 0.626451
328.100000 0.623947
351.600000 0.619761
375.000000 0.615195
398.400000 0.610274
421.900000 0.604663
445.300000 0.599468
468.800000 0.594445
492.200000 0.589245
515.600000 0.584693
539.100000 0.580502
562.500000 0.575618
585.900000 0.570522
609.400000 0.564775
632.800000 0.559030
656.200000 0.553881
679.700000 0.548560
703.100000 0.543149
726.600000 0.537433
750.000000 0.531989
773.400000 0.526809
796.900000 0.522152
820.300000 0.518191
843.800000 0.514577
867.200000 0.511364
890.600000 0.508227
914.100000 0.505463
937.500000 0.503066
960.900000 0.500832
984.400000 0.499082
1007.800000 0.497472
1031.200000 0.495996
1054.700000 0.494375
1078.100000 0.493056
1101.600000 0.491802
1125.000000 0.490471
1148.400000 0.488931
1171.900000 0.487722
1195.300000 0.487047
1218.800000 0.486191
1242.200000 0.485008
1265.600000 0.483801
1289.100000 0.482668
1312.500000 0.481392
1335.900000 0.479958
1359.400000 0.478763
1382.800000 0.477359
1406.200000 0.476144
1429.700000 0.475072
1453.100000 0.473897
1476.600000 0.472628
1500.000000 0.471484


==> soundfield_synthesis/figures/circular_array/ssim_wfs_freq_missing_32.txt <==
46.900000 0.808707
70.300000 0.779489
93.800000 0.757194
117.200000 0.728454
140.600000 0.685468
164.100000 0.645775
187.500000 0.618010
210.900000 0.601563
234.400000 0.592355
257.800000 0.587111
281.200000 0.584373
304.700000 0.581596
328.100000 0.578140
351.600000 0.574986
375.000000 0.572669
398.400000 0.570677
421.900000 0.567509
445.300000 0.564230
468.800000 0.562383
492.200000 0.561035
515.600000 0.559723
539.100000 0.557673
562.500000 0.555202
585.900000 0.551339
609.400000 0.546972
632.800000 0.542635
656.200000 0.538405
679.700000 0.534020
703.100000 0.529556
726.600000 0.525070
750.000000 0.520835
773.400000 0.516488
796.900000 0.512089
820.300000 0.507742
843.800000 0.503291
867.200000 0.499128
890.600000 0.495384
914.100000 0.491651
937.500000 0.488125
960.900000 0.484739
984.400000 0.481330
1007.800000 0.478088
1031.200000 0.475209
1054.700000 0.472471
1078.100000 0.470162
1101.600000 0.468091
1125.000000 0.466010
1148.400000 0.464034
1171.900000 0.462104
1195.300000 0.459997
1218.800000 0.457907
1242.200000 0.455779
1265.600000 0.453578
1289.100000 0.451496
1312.500000 0.449369
1335.900000 0.446960
1359.400000 0.444476
1382.800000 0.442087
1406.200000 0.439736
1429.700000 0.437541
1453.100000 0.435319
1476.600000 0.433257
1500.000000 0.431330


==> soundfield_synthesis/figures/circular_array/ssim_wfs_freq_missing_48.txt <==
46.900000 0.674301
70.300000 0.649840
93.800000 0.642084
117.200000 0.636664
140.600000 0.625512
164.100000 0.613952
187.500000 0.602597
210.900000 0.592162
234.400000 0.584617
257.800000 0.579164
281.200000 0.573144
304.700000 0.565364
328.100000 0.557663
351.600000 0.551203
375.000000 0.546344
398.400000 0.542119
421.900000 0.538383
445.300000 0.535696
468.800000 0.533558
492.200000 0.531121
515.600000 0.528337
539.100000 0.526017
562.500000 0.524256
585.900000 0.522047
609.400000 0.519443
632.800000 0.516412
656.200000 0.513282
679.700000 0.509776
703.100000 0.506036
726.600000 0.502603
750.000000 0.498743
773.400000 0.495462
796.900000 0.492005
820.300000 0.488515
843.800000 0.485323
867.200000 0.481602
890.600000 0.478000
914.100000 0.474682
937.500000 0.471441
960.900000 0.468367
984.400000 0.465222
1007.800000 0.462015
1031.200000 0.459215
1054.700000 0.456406
1078.100000 0.453583
1101.600000 0.450759
1125.000000 0.448034
1148.400000 0.445346
1171.900000 0.442247
1195.300000 0.439376
1218.800000 0.436525
1242.200000 0.433845
1265.600000 0.431059
1289.100000 0.428443
1312.500000 0.426019
1335.900000 0.423635
1359.400000 0.421305
1382.800000 0.418976
1406.200000 0.416785
1429.700000 0.414440
1453.100000 0.412588
1476.600000 0.410750
1500.000000 0.409014


==> soundfield_synthesis/figures/circular_array/ssim_wfs_radius_missing_16.txt <==
1.600000 0.595189
1.600000 0.574137
1.800000 0.556898
1.900000 0.543265
2.000000 0.531259
2.100000 0.520371
2.200000 0.510780
2.300000 0.502156
2.400000 0.494476
2.500000 0.487780
2.600000 0.482072
2.700000 0.476958
2.800000 0.472229
2.900000 0.467924
3.000000 0.463986
3.100000 0.460344
3.200000 0.456964
3.300000 0.453783
3.400000 0.450834
3.500000 0.448035


==> soundfield_synthesis/figures/circular_array/ssim_wfs_radius_missing_32.txt <==
1.600000 0.564730
1.600000 0.547252
1.800000 0.531587
1.900000 0.519515
2.000000 0.509502
2.100000 0.500340
2.200000 0.492072
2.300000 0.484975
2.400000 0.477993
2.500000 0.471725
2.600000 0.465952
2.700000 0.460686
2.800000 0.455765
2.900000 0.451343
3.000000 0.447175
3.100000 0.443303
3.200000 0.439393
3.300000 0.436003
3.400000 0.432810
3.500000 0.429628


==> soundfield_synthesis/figures/circular_array/ssim_wfs_radius_missing_48.txt <==
1.600000 0.521102
1.600000 0.508532
1.800000 0.497740
1.900000 0.489388
2.000000 0.483123
2.100000 0.477309
2.200000 0.473309
2.300000 0.468252
2.400000 0.463447
2.500000 0.459780
2.600000 0.456145
2.700000 0.452076
2.800000 0.448452
2.900000 0.444567
3.000000 0.440547
3.100000 0.437577
3.200000 0.434671
3.300000 0.431177
3.400000 0.427909
3.500000 0.425197


==> soundfield_synthesis/figures/linear_array/nmse_awfs_freq_db_missing_16.txt <==
46.900000 -21.936516
70.300000 -21.596985
93.800000 -21.336050
117.200000 -21.099319
140.600000 -20.787954
164.100000 -20.399158
187.500000 -19.992161
210.900000 -19.525944
234.400000 -18.973286
257.800000 -18.383869
281.200000 -17.845257
304.700000 -17.413027
328.100000 -17.110064
351.600000 -17.183205
375.000000 -17.355467
398.400000 -17.183109
421.900000 -16.847876
445.300000 -16.575832
468.800000 -16.410749
492.200000 -16.281078
515.600000 -16.110422
539.100000 -15.873400
562.500000 -15.585724
585.900000 -15.235054
609.400000 -14.777761
632.800000 -14.208511
656.200000 -13.572578
679.700000 -12.966052
703.100000 -12.666445
726.600000 -12.911038
750.000000 -13.174386
773.400000 -12.921398
796.900000 -12.525930
820.300000 -12.201404
843.800000 -11.986103
867.200000 -11.842079
890.600000 -11.644320
914.100000 -11.359054
937.500000 -11.018929
960.900000 -10.592723
984.400000 -10.212735
1007.800000 -9.800055
1031.200000 -9.270609
1054.700000 -8.663779
1078.100000 -7.934052
1101.600000 -7.144890
1125.000000 -6.397154
1148.400000 -5.611296
1171.900000 -4.851876
1195.300000 -4.184896
1218.800000 -3.813698
1242.200000 -3.499212
1265.600000 -2.999509
1289.100000 -2.352424
1312.500000 -1.946404
1335.900000 -1.923701
1359.400000 -2.020890
1382.800000 -2.247858
1406.200000 -2.413839
1429.700000 -2.482221
1453.100000 -2.443521
1476.600000 -2.225715
1500.000000 -1.899058


==> soundfield_synthesis/figures/linear_array/nmse_awfs_freq_db_missing_32.txt <==
46.900000 -22.008265
70.300000 -21.613068
93.800000 -21.257658
117.200000 -20.859982
140.600000 -20.407070
164.100000 -19.848352
187.500000 -19.160412
210.900000 -18.329618
234.400000 -17.374208
257.800000 -16.347685
281.200000 -15.379467
304.700000 -14.837480
328.100000 -15.205183
351.600000 -15.812818
375.000000 -15.908269
398.400000 -15.626751
421.900000 -15.196562
445.300000 -14.773330
468.800000 -14.394505
492.200000 -14.048750
515.600000 -13.706739
539.100000 -13.326008
562.500000 -12.883303
585.900000 -12.377505
609.400000 -11.807301
632.800000 -11.157804
656.200000 -10.402287
679.700000 -9.558041
703.100000 -8.789815
726.600000 -8.497380
750.000000 -8.827091
773.400000 -8.947893
796.900000 -8.610996
820.300000 -8.205898
843.800000 -7.801112
867.200000 -7.375996
890.600000 -6.917897
914.100000 -6.458235
937.500000 -6.034009
960.900000 -5.650420
984.400000 -5.267873
1007.800000 -4.839992
1031.200000 -4.370849
1054.700000 -3.894509
1078.100000 -3.382003
1101.600000 -2.862415
1125.000000 -2.445774
1148.400000 -2.151752
1171.900000 -2.065475
1195.300000 -2.086972
1218.800000 -2.138585
1242.200000 -2.172493
1265.600000 -2.114193
1289.100000 -2.088279
1312.500000 -2.052824
1335.900000 -1.914167
1359.400000 -1.686064
1382.800000 -1.421828
1406.200000 -1.260923
1429.700000 -1.164362
1453.100000 -1.055599
1476.600000 -0.954267
1500.000000 -0.852292


==> soundfield_synthesis/figures/linear_array/nmse_awfs_freq_db_missing_48.txt <==
46.900000 -20.167370
70.300000 -19.294880
93.800000 -18.600378
117.200000 -18.047571
140.600000 -17.513458
164.100000 -16.901114
187.500000 -16.196507
210.900000 -15.379976
234.400000 -14.460821
257.800000 -13.498798
281.200000 -12.570658
304.700000 -11.815664
328.100000 -11.519289
351.600000 -11.721305
375.000000 -11.940868
398.400000 -11.846881
421.900000 -11.548176
445.300000 -11.130752
468.800000 -10.638681
492.200000 -10.086153
515.600000 -9.484684
539.100000 -8.837700
562.500000 -8.151367
585.900000 -7.477086
609.400000 -6.898065
632.800000 -6.514434
656.200000 -6.343001
679.700000 -6.199208
703.100000 -5.959437
726.600000 -5.626287
750.000000 -5.265669
773.400000 -4.969523
796.900000 -4.734792
820.300000 -4.525194
843.800000 -4.285675
867.200000 -3.992404
890.600000 -3.641786
914.100000 -3.307490
937.500000 -3.086790
960.900000 -2.943124
984.400000 -2.800081
1007.800000 -2.622951
1031.200000 -2.437870
1054.700000 -2.266826
1078.100000 -2.120153
1101.600000 -2.038569
1125.000000 -1.962147
1148.400000 -1.855928
1171.900000 -1.752169
1195.300000 -1.672632
1218.800000 -1.615943
1242.200000 -1.583574
1265.600000 -1.527768
1289.100000 -1.421281
1312.500000 -1.321342
1335.900000 -1.244628
1359.400000 -1.159012
1382.800000 -1.064060
1406.200000 -0.981353
1429.700000 -0.900832
1453.100000 -0.780895
1476.600000 -0.673553
1500.000000 -0.611299


==> soundfield_synthesis/figures/linear_array/nmse_pm_freq_db.txt <==
46.900000 -18.414909
70.300000 -12.766649
93.800000 -18.093590
117.200000 -18.550013
140.600000 -10.511620
164.100000 -16.610801
187.500000 -17.395418
210.900000 -11.503700
234.400000 -15.062184
257.800000 -14.775842
281.200000 -11.864554
304.700000 -10.568772
328.100000 -7.717517
351.600000 3.938447
375.000000 -0.334375
398.400000 -4.002686
421.900000 5.259618
445.300000 -3.510532
468.800000 -2.892826
492.200000 0.995270
515.600000 -2.565016
539.100000 -2.756820
562.500000 -1.697361
585.900000 -5.203180
609.400000 -5.705298
632.800000 -5.851655
656.200000 -5.527079
679.700000 -3.359783
703.100000 -4.118305
726.600000 -4.285718
750.000000 2.877311
773.400000 10.853516
796.900000 -1.231177
820.300000 -1.474617
843.800000 -2.303068
867.200000 -2.712801
890.600000 2.258448
914.100000 -1.180961
937.500000 -2.073437
960.900000 -1.713995
984.400000 -2.018801
1007.800000 -1.994202
1031.200000 -0.883618
1054.700000 0.348757
1078.100000 4.265899
1101.600000 7.319927
1125.000000 4.649672
1148.400000 1.032613
1171.900000 3.337191
1195.300000 0.816569
1218.800000 0.591065
1242.200000 1.055556
1265.600000 0.083479
1289.100000 1.175845
1312.500000 1.076905
1335.900000 1.604880
1359.400000 4.873551
1382.800000 6.163747
1406.200000 16.120751
1429.700000 4.682482
1453.100000 9.801992
1476.600000 7.156794
1500.000000 9.062016


==> soundfield_synthesis/figures/linear_array/nmse_pm_freq_db_missing_16.txt <==
46.900000 -19.514206
70.300000 -12.227736
93.800000 -20.510652
117.200000 -20.171570
140.600000 -13.875633
164.100000 -18.476738
187.500000 -16.965583
210.900000 -14.757946
234.400000 -16.850262
257.800000 -11.448393
281.200000 -13.838323
304.700000 -13.399107
328.100000 -4.590110
351.600000 -9.666151
375.000000 -14.203282
398.400000 -14.882283
421.900000 -15.402836
445.300000 -12.437672
468.800000 -9.453629
492.200000 -11.858859
515.600000 -7.136423
539.100000 -18.016560
562.500000 -3.536615
585.900000 -17.354305
609.400000 -16.406065
632.800000 -13.792504
656.200000 -11.557321
679.700000 -7.387067
703.100000 -13.017143
726.600000 -11.181205
750.000000 -6.557432
773.400000 -6.858195
796.900000 -8.105190
820.300000 -11.283162
843.800000 -13.005288
867.200000 -14.008724
890.600000 -9.511722
914.100000 -10.992663
937.500000 0.616100
960.900000 -10.780711
984.400000 -4.462880
1007.800000 -7.698241
1031.200000 -11.612030
1054.700000 -9.985901
1078.100000 -10.260050
1101.600000 -8.194451
1125.000000 -4.511983
1148.400000 5.563622
1171.900000 -2.948207
1195.300000 8.252682
1218.800000 -7.400337
1242.200000 -5.804462
1265.600000 5.915596
1289.100000 -2.447797
1312.500000 -8.310987
1335.900000 1.172148
1359.400000 -2.533775
1382.800000 3.916097
1406.200000 0.568590
1429.700000 -1.357194
1453.100000 -0.363145
1476.600000 1.912171
1500.000000 1.392124


==> soundfield_synthesis/figures/linear_array/nmse_pm_freq_db_missing_32.txt <==
46.900000 -19.406948
70.300000 -12.099599
93.800000 -20.313327
117.200000 -20.072294
140.600000 -13.574283
164.100000 -18.272279
187.500000 -16.641102
210.900000 -14.482219
234.400000 -16.610054
257.800000 -11.445184
281.200000 -13.937540
304.700000 -14.602313
328.100000 -9.300523
351.600000 -9.032581
375.000000 -13.305549
398.400000 -13.671094
421.900000 -13.689861
445.300000 -10.951412
468.800000 -7.418985
492.200000 -11.291867
515.600000 -3.141470
539.100000 -10.586431
562.500000 14.015893
585.900000 -4.107769
609.400000 -10.044704
632.800000 -4.062628
656.200000 -7.311991
679.700000 -6.864512
703.100000 -6.122262
726.600000 -3.024213
750.000000 2.632853
773.400000 -3.888356
796.900000 -2.636709
820.300000 0.663318
843.800000 5.809910
867.200000 -3.450276
890.600000 1.560612
914.100000 -2.270745
937.500000 6.616580
960.900000 16.049068
984.400000 2.854361
1007.800000 6.597906
1031.200000 4.034875
1054.700000 2.208101
1078.100000 20.052558
1101.600000 5.004090
1125.000000 7.738619
1148.400000 5.275947
1171.900000 18.070274
1195.300000 4.827068
1218.800000 3.106728
1242.200000 4.763905
1265.600000 5.755084
1289.100000 9.934267
1312.500000 11.198577
1335.900000 7.491121
1359.400000 10.121352
1382.800000 11.463735
1406.200000 8.808265
1429.700000 5.153785
1453.100000 10.102237
1476.600000 6.762163
1500.000000 4.386546


==> soundfield_synthesis/figures/linear_array/nmse_pm_freq_db_missing_48.txt <==
46.900000 -18.231808
70.300000 -11.444331
93.800000 -18.111149
117.200000 -17.935671
140.600000 -13.131067
164.100000 -14.712531
187.500000 -13.315596
210.900000 -9.208334
234.400000 -6.647694
257.800000 -4.240342
281.200000 -5.554451
304.700000 -6.529239
328.100000 -1.743332
351.600000 19.164025
375.000000 -2.475466
398.400000 -5.107677
421.900000 -4.863450
445.300000 -3.983145
468.800000 -1.017473
492.200000 -1.786998
515.600000 -0.241691
539.100000 -0.797290
562.500000 -2.595084
585.900000 -4.280647
609.400000 -2.510067
632.800000 1.063662
656.200000 12.325171
679.700000 4.320665
703.100000 4.038474
726.600000 1.793280
750.000000 7.492261
773.400000 3.198666
796.900000 4.919509
820.300000 8.466498
843.800000 4.161878
867.200000 6.716797
890.600000 7.457191
914.100000 9.658625
937.500000 4.965108
960.900000 5.523920
984.400000 13.425410
1007.800000 10.879578
1031.200000 6.506139
1054.700000 7.557226
1078.100000 4.348678
1101.600000 2.952788
1125.000000 8.432298
1148.400000 21.144126
1171.900000 9.672261
1195.300000 9.776735
1218.800000 11.262922
1242.200000 8.128920
1265.600000 10.254477
1289.100000 7.253636
1312.500000 30.842348
1335.900000 7.316050
1359.400000 14.915933
1382.800000 13.739834
1406.200000 7.693367
1429.700000 8.922580
1453.100000 7.466166
1476.600000 20.584311
1500.000000 6.254937


==> soundfield_synthesis/figures/linear_array/nmse_pwd_apwd_freq_db_missing_16.txt <==
46.900000 -22.666739
70.300000 -22.369879
93.800000 -22.143566
117.200000 -22.149109
140.600000 -21.955238
164.100000 -21.845638
187.500000 -21.893835
210.900000 -21.810150
234.400000 -21.811260
257.800000 -21.680414
281.200000 -20.845110
304.700000 -20.280472
328.100000 -16.819532
351.600000 -19.915424
375.000000 -20.647827
398.400000 -20.903034
421.900000 -21.042023
445.300000 -20.814974
468.800000 -20.014246
492.200000 -20.434940
515.600000 -19.746586
539.100000 -19.658283
562.500000 -11.021824
585.900000 -17.634539
609.400000 -15.639442
632.800000 -17.391756
656.200000 -13.733014
679.700000 -11.835238
703.100000 -16.365276
726.600000 -13.347812
750.000000 -15.449820
773.400000 -16.018799
796.900000 -15.646439
820.300000 -15.943585
843.800000 -15.934137
867.200000 -15.922644
890.600000 -9.169766
914.100000 -10.088474
937.500000 1.243249
960.900000 -13.184977
984.400000 -12.742470
1007.800000 -12.429920
1031.200000 -13.471891
1054.700000 -12.672538
1078.100000 -12.872541
1101.600000 -5.330963
1125.000000 3.490244
1148.400000 3.058623
1171.900000 -2.612243
1195.300000 1.533884
1218.800000 -9.098390
1242.200000 -10.293650
1265.600000 5.778423
1289.100000 0.563913
1312.500000 -3.474705
1335.900000 -0.156809
1359.400000 -5.082974
1382.800000 4.658450
1406.200000 9.510300
1429.700000 0.231137
1453.100000 1.521480
1476.600000 5.870343
1500.000000 2.984569


==> soundfield_synthesis/figures/linear_array/nmse_pwd_apwd_freq_db_missing_32.txt <==
46.900000 -22.542149
70.300000 -22.219261
93.800000 -22.076492
117.200000 -22.010162
140.600000 -21.829454
164.100000 -21.519459
187.500000 -21.365030
210.900000 -20.953796
234.400000 -20.746838
257.800000 -20.276543
281.200000 -19.833570
304.700000 -19.380457
328.100000 -17.898151
351.600000 -18.537014
375.000000 -18.818008
398.400000 -18.726149
421.900000 -18.563665
445.300000 -18.214870
468.800000 -17.462141
492.200000 -17.162809
515.600000 -16.526264
539.100000 -15.979994
562.500000 7.747073
585.900000 -12.621502
609.400000 -13.972522
632.800000 -12.554745
656.200000 -12.524381
679.700000 -11.874763
703.100000 -10.975493
726.600000 -9.071303
750.000000 -5.888074
773.400000 -9.351389
796.900000 -8.299865
820.300000 -6.328407
843.800000 -4.310768
867.200000 -6.978385
890.600000 -3.866260
914.100000 -5.626247
937.500000 -1.490090
960.900000 0.672783
984.400000 -4.024852
1007.800000 -2.287032
1031.200000 -3.474193
1054.700000 -3.772472
1078.100000 1.762914
1101.600000 -2.238574
1125.000000 -0.003002
1148.400000 -1.472537
1171.900000 2.252863
1195.300000 -1.020397
1218.800000 -1.835479
1242.200000 -1.159027
1265.600000 -1.100048
1289.100000 -0.561278
1312.500000 -0.859659
1335.900000 0.445286
1359.400000 -0.484996
1382.800000 1.109620
1406.200000 -0.030668
1429.700000 -1.139857
1453.100000 0.529602
1476.600000 -1.073749
1500.000000 -0.449810


==> soundfield_synthesis/figures/linear_array/nmse_pwd_apwd_freq_db_missing_48.txt <==
46.900000 -20.200102
70.300000 -19.440458
93.800000 -18.710268
117.200000 -18.171986
140.600000 -17.480230
164.100000 -16.555546
187.500000 -15.789421
210.900000 -14.099368
234.400000 -13.845092
257.800000 -13.009683
281.200000 -12.197140
304.700000 -11.854994
328.100000 -10.381744
351.600000 0.616368
375.000000 -12.197986
398.400000 -12.435603
421.900000 -12.188547
445.300000 -11.723195
468.800000 -10.800570
492.200000 -9.955235
515.600000 -9.509321
539.100000 -8.983177
562.500000 -8.088608
585.900000 -7.345564
609.400000 -6.944875
632.800000 -6.035997
656.200000 -3.767836
679.700000 -5.780815
703.100000 -5.186090
726.600000 -5.579019
750.000000 -5.220216
773.400000 -4.962809
796.900000 -4.663057
820.300000 -4.092870
843.800000 -4.060934
867.200000 -3.582014
890.600000 -2.550100
914.100000 -2.949138
937.500000 -3.077991
960.900000 -2.657293
984.400000 -1.065366
1007.800000 -2.101203
1031.200000 -2.435721
1054.700000 -2.086386
1078.100000 -1.960996
1101.600000 -1.968224
1125.000000 -1.900835
1148.400000 -1.454587
1171.900000 -1.702814
1195.300000 -1.658184
1218.800000 -1.622695
1242.200000 -1.567231
1265.600000 -1.544992
1289.100000 -1.453225
1312.500000 -0.549921
1335.900000 -1.268672
1359.400000 -1.165063
1382.800000 -1.091963
1406.200000 -1.007658
1429.700000 -0.932732
1453.100000 -0.805900
1476.600000 -0.595530
1500.000000 -0.627568


==> soundfield_synthesis/figures/linear_array/nmse_pwd_cnn_freq_db.txt <==
46.900000 -13.062983
70.300000 -17.479889
93.800000 -11.477000
117.200000 -16.740880
140.600000 -16.591866
164.100000 -15.969839
187.500000 -15.808432
210.900000 -15.546106
234.400000 -15.269021
257.800000 -14.761653
281.200000 -14.332544
304.700000 -14.064748
328.100000 -13.748149
351.600000 -13.287758
375.000000 -12.650967
398.400000 -12.250630
421.900000 -11.839553
445.300000 -11.364312
468.800000 -10.734990
492.200000 -10.200685
515.600000 -9.527837
539.100000 -8.675686
562.500000 -7.700177
585.900000 -6.475600
609.400000 -5.028574
632.800000 -3.829541
656.200000 -3.485921
679.700000 -4.105577
703.100000 -4.556617
726.600000 -4.579329
750.000000 -4.466192
773.400000 -4.538695
796.900000 -4.501320
820.300000 -4.278801
843.800000 -4.046181
867.200000 -3.722759
890.600000 -3.398551
914.100000 -3.090226
937.500000 -2.762727
960.900000 -2.447875
984.400000 -1.992199
1007.800000 -1.433805
1031.200000 -0.957628
1054.700000 -0.758816
1078.100000 -0.749247
1101.600000 -0.950684
1125.000000 -1.271480
1148.400000 -1.510467
1171.900000 -1.464283
1195.300000 -1.395495
1218.800000 -1.326003
1242.200000 -1.277584
1265.600000 -1.222629
1289.100000 -1.154101
1312.500000 -1.079489
1335.900000 -1.067000
1359.400000 -0.977337
1382.800000 -0.906730
1406.200000 -0.828869
1429.700000 -0.774082
1453.100000 -0.683251
1476.600000 -0.605649
1500.000000 -0.598919


==> soundfield_synthesis/figures/linear_array/nmse_pwd_cnn_freq_db_missing_16.txt <==
46.900000 -22.177943
70.300000 -21.277346
93.800000 -21.329659
117.200000 -21.098833
140.600000 -21.131089
164.100000 -20.931128
187.500000 -21.185948
210.900000 -21.040484
234.400000 -21.164676
257.800000 -20.930474
281.200000 -21.058223
304.700000 -20.838680
328.100000 -20.749104
351.600000 -20.517154
375.000000 -20.717785
398.400000 -20.705958
421.900000 -20.848240
445.300000 -20.566741
468.800000 -20.549381
492.200000 -20.223606
515.600000 -20.100639
539.100000 -19.688641
562.500000 -19.553067
585.900000 -19.424843
609.400000 -19.394037
632.800000 -19.233128
656.200000 -19.160031
679.700000 -18.870729
703.100000 -18.694119
726.600000 -18.485207
750.000000 -18.405515
773.400000 -18.352128
796.900000 -18.237249
820.300000 -18.093151
843.800000 -18.036742
867.200000 -17.856303
890.600000 -17.510824
914.100000 -17.089281
937.500000 -16.656381
960.900000 -16.172758
984.400000 -15.647608
1007.800000 -15.545457
1031.200000 -15.544580
1054.700000 -15.425310
1078.100000 -15.066014
1101.600000 -14.739306
1125.000000 -14.330194
1148.400000 -13.928866
1171.900000 -13.431717
1195.300000 -13.173309
1218.800000 -12.890823
1242.200000 -12.602437
1265.600000 -12.201530
1289.100000 -11.823330
1312.500000 -11.380537
1335.900000 -10.952008
1359.400000 -10.550395
1382.800000 -10.245348
1406.200000 -9.880382
1429.700000 -9.484373
1453.100000 -9.034913
1476.600000 -8.345707
1500.000000 -6.678688


==> soundfield_synthesis/figures/linear_array/nmse_pwd_cnn_freq_db_missing_32.txt <==
46.900000 -21.581655
70.300000 -20.745221
93.800000 -20.636124
117.200000 -20.432369
140.600000 -20.459189
164.100000 -20.000577
187.500000 -20.141916
210.900000 -19.811047
234.400000 -19.801179
257.800000 -19.457932
281.200000 -19.616132
304.700000 -19.414221
328.100000 -19.238731
351.600000 -18.789683
375.000000 -18.727925
398.400000 -18.472688
421.900000 -18.222794
445.300000 -17.773656
468.800000 -17.559281
492.200000 -17.167238
515.600000 -16.760587
539.100000 -16.240685
562.500000 -15.759472
585.900000 -15.260469
609.400000 -14.725484
632.800000 -14.162321
656.200000 -13.580468
679.700000 -12.932883
703.100000 -12.218889
726.600000 -11.576469
750.000000 -11.028050
773.400000 -10.553906
796.900000 -10.046201
820.300000 -9.650702
843.800000 -9.329059
867.200000 -9.067865
890.600000 -8.770452
914.100000 -8.485395
937.500000 -8.120382
960.900000 -7.781711
984.400000 -7.496915
1007.800000 -7.322887
1031.200000 -7.141496
1054.700000 -6.894979
1078.100000 -6.614247
1101.600000 -6.422254
1125.000000 -6.293788
1148.400000 -6.144903
1171.900000 -5.930013
1195.300000 -5.734502
1218.800000 -5.575541
1242.200000 -5.409003
1265.600000 -5.265905
1289.100000 -5.106512
1312.500000 -4.970570
1335.900000 -4.821846
1359.400000 -4.686014
1382.800000 -4.532922
1406.200000 -4.418739
1429.700000 -4.304376
1453.100000 -4.173464
1476.600000 -3.867025
1500.000000 -3.262550


==> soundfield_synthesis/figures/linear_array/nmse_pwd_cnn_freq_db_missing_48.txt <==
46.900000 -19.653788
70.300000 -18.264162
93.800000 -17.517867
117.200000 -17.089172
140.600000 -16.731467
164.100000 -16.367172
187.500000 -16.257323
210.900000 -15.976579
234.400000 -15.790402
257.800000 -15.410835
281.200000 -15.167017
304.700000 -14.788497
328.100000 -14.457304
351.600000 -14.021270
375.000000 -13.693801
398.400000 -13.232219
421.900000 -12.787467
445.300000 -12.215155
468.800000 -11.697728
492.200000 -11.020433
515.600000 -10.290565
539.100000 -9.443863
562.500000 -8.610033
585.900000 -7.795845
609.400000 -7.248051
632.800000 -6.875587
656.200000 -6.698291
679.700000 -6.533650
703.100000 -6.336832
726.600000 -6.073618
750.000000 -5.778305
773.400000 -5.455422
796.900000 -5.165821
820.300000 -4.858098
843.800000 -4.560845
867.200000 -4.242360
890.600000 -4.002511
914.100000 -3.787870
937.500000 -3.642369
960.900000 -3.458383
984.400000 -3.343769
1007.800000 -3.188619
1031.200000 -3.090811
1054.700000 -2.964293
1078.100000 -2.902049
1101.600000 -2.771411
1125.000000 -2.664863
1148.400000 -2.531003
1171.900000 -2.480621
1195.300000 -2.374489
1218.800000 -2.295882
1242.200000 -2.180661
1265.600000 -2.112665
1289.100000 -1.987661
1312.500000 -1.890458
1335.900000 -1.745428
1359.400000 -1.673386
1382.800000 -1.548903
1406.200000 -1.457786
1429.700000 -1.295421
1453.100000 -1.157295
1476.600000 -0.909708
1500.000000 -0.839676


==> soundfield_synthesis/figures/linear_array/nmse_pwd_freq_db.txt <==
46.900000 -13.914616
70.300000 -9.547056
93.800000 -11.796818
117.200000 -11.403713
140.600000 -8.793135
164.100000 -12.180866
187.500000 -11.361230
210.900000 -10.772298
234.400000 -10.437957
257.800000 -11.311952
281.200000 -11.182767
304.700000 -9.817078
328.100000 -9.646115
351.600000 0.247331
375.000000 -3.582548
398.400000 -6.958718
421.900000 3.593588
445.300000 -3.957661
468.800000 -4.667329
492.200000 -3.879698
515.600000 -5.223648
539.100000 -5.525086
562.500000 -2.978080
585.900000 -4.644276
609.400000 -5.160628
632.800000 -4.703647
656.200000 -4.683143
679.700000 -3.238348
703.100000 -3.457884
726.600000 -3.795448
750.000000 1.840852
773.400000 10.593944
796.900000 -0.840437
820.300000 -1.102508
843.800000 -1.686878
867.200000 -2.064896
890.600000 2.129397
914.100000 -0.704218
937.500000 -1.616438
960.900000 -1.263971
984.400000 -1.493235
1007.800000 -1.571538
1031.200000 -0.754544
1054.700000 0.287040
1078.100000 3.798952
1101.600000 6.938742
1125.000000 4.049787
1148.400000 1.088647
1171.900000 3.412428
1195.300000 0.730531
1218.800000 0.686467
1242.200000 1.092956
1265.600000 0.134484
1289.100000 1.207321
1312.500000 1.021903
1335.900000 1.395946
1359.400000 4.150485
1382.800000 5.916705
1406.200000 15.946111
1429.700000 4.356787
1453.100000 9.734277
1476.600000 6.736275
1500.000000 8.800454


==> soundfield_synthesis/figures/linear_array/nmse_pwd_freq_db_missing_16.txt <==
46.900000 -14.004503
70.300000 -8.189019
93.800000 -12.336831
117.200000 -11.093356
140.600000 -11.644968
164.100000 -12.258699
187.500000 -10.823056
210.900000 -11.204926
234.400000 -9.623042
257.800000 -10.681400
281.200000 -10.465928
304.700000 -8.934713
328.100000 -7.370471
351.600000 -8.245836
375.000000 -9.234092
398.400000 -8.179245
421.900000 -8.252366
445.300000 -8.222286
468.800000 -8.288074
492.200000 -8.023503
515.600000 -7.436909
539.100000 -7.757054
562.500000 1.838253
585.900000 -6.241019
609.400000 -1.981286
632.800000 -5.759322
656.200000 -3.046004
679.700000 -1.911152
703.100000 -6.543756
726.600000 -4.584831
750.000000 -3.445175
773.400000 -6.246318
796.900000 -5.611985
820.300000 -6.441989
843.800000 -6.547271
867.200000 -6.344032
890.600000 -2.412061
914.100000 -3.334350
937.500000 5.937657
960.900000 -4.217359
984.400000 2.000185
1007.800000 4.480186
1031.200000 -0.489376
1054.700000 -0.996862
1078.100000 -2.719102
1101.600000 3.733269
1125.000000 11.037129
1148.400000 11.054631
1171.900000 3.755738
1195.300000 7.129715
1218.800000 0.757354
1242.200000 -2.097442
1265.600000 10.271350
1289.100000 6.644088
1312.500000 2.692660
1335.900000 6.152216
1359.400000 2.533941
1382.800000 15.485540
1406.200000 14.657411
1429.700000 7.553798
1453.100000 10.541746
1476.600000 11.280620
1500.000000 9.381358


==> soundfield_synthesis/figures/linear_array/nmse_pwd_freq_db_missing_32.txt <==
46.900000 -13.993376
70.300000 -8.177175
93.800000 -12.341620
117.200000 -11.084186
140.600000 -11.725611
164.100000 -12.261412
187.500000 -10.755779
210.900000 -11.171990
234.400000 -9.584996
257.800000 -10.525142
281.200000 -10.578776
304.700000 -9.056744
328.100000 -8.745979
351.600000 -7.997618
375.000000 -9.109865
398.400000 -8.098918
421.900000 -8.135415
445.300000 -8.132549
468.800000 -8.093699
492.200000 -7.877811
515.600000 -7.350569
539.100000 -7.498237
562.500000 20.615252
585.900000 -2.629413
609.400000 -1.984491
632.800000 -3.142771
656.200000 -3.654912
679.700000 -3.107241
703.100000 -5.417308
726.600000 -3.395143
750.000000 2.336772
773.400000 -4.617311
796.900000 -2.784889
820.300000 0.250595
843.800000 4.105068
867.200000 -2.906237
890.600000 2.076185
914.100000 -1.424343
937.500000 6.388810
960.900000 11.697114
984.400000 1.949099
1007.800000 9.565569
1031.200000 3.641534
1054.700000 1.246428
1078.100000 17.609256
1101.600000 6.302371
1125.000000 11.111789
1148.400000 5.637782
1171.900000 14.522391
1195.300000 2.256012
1218.800000 4.121511
1242.200000 4.325998
1265.600000 3.587752
1289.100000 7.802637
1312.500000 7.537152
1335.900000 9.827109
1359.400000 9.589733
1382.800000 11.383353
1406.200000 10.273715
1429.700000 4.768575
1453.100000 11.544022
1476.600000 7.061508
1500.000000 7.748592


==> soundfield_synthesis/figures/linear_array/nmse_pwd_freq_db_missing_48.txt <==
46.900000 -13.657330
70.300000 -7.894428
93.800000 -12.219548
117.200000 -11.310506
140.600000 -11.722508
164.100000 -12.186451
187.500000 -10.337633
210.900000 -10.111713
234.400000 -8.094768
257.800000 -7.443088
281.200000 -8.599697
304.700000 -8.168185
328.100000 -5.920377
351.600000 12.237247
375.000000 -6.922003
398.400000 -7.193182
421.900000 -7.094909
445.300000 -6.182070
468.800000 -6.000322
492.200000 -3.432767
515.600000 -0.895496
539.100000 -4.506623
562.500000 -2.424813
585.900000 -2.256997
609.400000 -1.865197
632.800000 0.869490
656.200000 11.900270
679.700000 3.629289
703.100000 3.488237
726.600000 0.544572
750.000000 6.677748
773.400000 1.609024
796.900000 3.485865
820.300000 7.366505
843.800000 2.893913
867.200000 5.484950
890.600000 6.699331
914.100000 7.142018
937.500000 4.469707
960.900000 3.920640
984.400000 10.046861
1007.800000 9.945958
1031.200000 6.013653
1054.700000 6.600444
1078.100000 3.499848
1101.600000 3.338200
1125.000000 8.479056
1148.400000 20.976123
1171.900000 8.593475
1195.300000 8.321643
1218.800000 11.006104
1242.200000 7.215526
1265.600000 9.276998
1289.100000 6.831162
1312.500000 30.173796
1335.900000 9.662664
1359.400000 14.776870
1382.800000 14.658092
1406.200000 12.379393
1429.700000 9.324109
1453.100000 9.718024
1476.600000 20.965314
1500.000000 7.909485


==> soundfield_synthesis/figures/linear_array/nmse_wfs_freq_db_missing_16.txt <==
46.900000 20.777872
70.300000 21.112926
93.800000 21.052856
117.200000 21.003910
140.600000 21.017307
164.100000 21.060192
187.500000 21.104715
210.900000 21.134691
234.400000 21.150730
257.800000 21.160236
281.200000 21.166714
304.700000 21.172642
328.100000 21.182041
351.600000 21.197750
375.000000 21.219997
398.400000 21.247540
421.900000 21.278446
445.300000 21.310738
468.800000 21.342842
492.200000 21.373732
515.600000 21.402615
539.100000 21.428402
562.500000 21.450121
585.900000 21.467888
609.400000 21.482733
632.800000 21.495907
656.200000 21.508488
679.700000 21.521242
703.100000 21.534611
726.600000 21.548904
750.000000 21.564505
773.400000 21.581551
796.900000 21.600077
820.300000 21.620041
843.800000 21.641212
867.200000 21.663284
890.600000 21.686188
914.100000 21.709915
937.500000 21.734409
960.900000 21.759417
984.400000 21.784550
1007.800000 21.809601
1031.200000 21.834667
1054.700000 21.860048
1078.100000 21.885872
1101.600000 21.912220
1125.000000 21.939152
1148.400000 21.966669
1171.900000 21.994610
1195.300000 22.022480
1218.800000 22.049538
1242.200000 22.075157
1265.600000 22.099180
1289.100000 22.121891
1312.500000 22.143621
1335.900000 22.164745
1359.400000 22.185537
1382.800000 22.206184
1406.200000 22.226812
1429.700000 22.247572
1453.100000 22.268469
1476.600000 22.289412
1500.000000 22.310333


==> soundfield_synthesis/figures/linear_array/nmse_wfs_freq_db_missing_32.txt <==
46.900000 17.108881
70.300000 17.539755
93.800000 17.527847
117.200000 17.504557
140.600000 17.544239
164.100000 17.624332
187.500000 17.732327
210.900000 17.862427
234.400000 18.004623
257.800000 18.146646
281.200000 18.277409
304.700000 18.389200
328.100000 18.479734
351.600000 18.551683
375.000000 18.610422
398.400000 18.661102
421.900000 18.706743
445.300000 18.748835
468.800000 18.789194
492.200000 18.829439
515.600000 18.870230
539.100000 18.912128
562.500000 18.956249
585.900000 19.003515
609.400000 19.053028
632.800000 19.102419
656.200000 19.149858
679.700000 19.194860
703.100000 19.237150
726.600000 19.275898
750.000000 19.310701
773.400000 19.342634
796.900000 19.374226
820.300000 19.408590
843.800000 19.447821
867.200000 19.492140
890.600000 19.540638
914.100000 19.591900
937.500000 19.644346
960.900000 19.696711
984.400000 19.748085
1007.800000 19.797802
1031.200000 19.845356
1054.700000 19.890011
1078.100000 19.931072
1101.600000 19.968405
1125.000000 20.002113
1148.400000 20.032213
1171.900000 20.058687
1195.300000 20.081854
1218.800000 20.102423
1242.200000 20.121311
1265.600000 20.139374
1289.100000 20.157183
1312.500000 20.175116
1335.900000 20.193146
1359.400000 20.211178
1382.800000 20.229450
1406.200000 20.248398
1429.700000 20.268677
1453.100000 20.291168
1476.600000 20.316841
1500.000000 20.346470


==> soundfield_synthesis/figures/linear_array/nmse_wfs_freq_db_missing_48.txt <==
46.900000 10.028982
70.300000 10.631198
93.800000 10.792294
117.200000 10.950624
140.600000 11.144667
164.100000 11.335889
187.500000 11.522818
210.900000 11.708160
234.400000 11.883190
257.800000 12.041469
281.200000 12.180073
304.700000 12.296675
328.100000 12.394033
351.600000 12.482512
375.000000 12.575216
398.400000 12.679816
421.900000 12.795357
445.300000 12.918159
468.800000 13.046740
492.200000 13.179630
515.600000 13.312551
539.100000 13.438998
562.500000 13.554110
585.900000 13.656988
609.400000 13.748957
632.800000 13.832165
656.200000 13.909959
679.700000 13.985809
703.100000 14.060641
726.600000 14.133305
750.000000 14.203925
773.400000 14.274904
796.900000 14.349031
820.300000 14.428376
843.800000 14.514208
867.200000 14.606332
890.600000 14.703369
914.100000 14.804593
937.500000 14.910791
960.900000 15.023623
984.400000 15.144171
1007.800000 15.271446
1031.200000 15.402777
1054.700000 15.535480
1078.100000 15.668509
1101.600000 15.802132
1125.000000 15.936834
1148.400000 16.072424
1171.900000 16.207176
1195.300000 16.338198
1218.800000 16.462160
1242.200000 16.576262
1265.600000 16.679264
1289.100000 16.771551
1312.500000 16.854465
1335.900000 16.930225
1359.400000 17.001818
1382.800000 17.071938
1406.200000 17.142136
1429.700000 17.212849
1453.100000 17.284281
1476.600000 17.357231
1500.000000 17.433025


==> soundfield_synthesis/figures/linear_array/ssim_awfs_freq_missing_16.txt <==
46.900000 0.686287
70.300000 0.634820
93.800000 0.609229
117.200000 0.643414
140.600000 0.665364
164.100000 0.668213
187.500000 0.662768
210.900000 0.662427
234.400000 0.687771
257.800000 0.704693
281.200000 0.703783
304.700000 0.697336
328.100000 0.686416
351.600000 0.681358
375.000000 0.678293
398.400000 0.677198
421.900000 0.676085
445.300000 0.674996
468.800000 0.672843
492.200000 0.669206
515.600000 0.664761
539.100000 0.660257
562.500000 0.655744
585.900000 0.652041
609.400000 0.647178
632.800000 0.640388
656.200000 0.632050
679.700000 0.624484
703.100000 0.617846
726.600000 0.612575
750.000000 0.604634
773.400000 0.602248
796.900000 0.601395
820.300000 0.598694
843.800000 0.595263
867.200000 0.593230
890.600000 0.589638
914.100000 0.584179
937.500000 0.577932
960.900000 0.571907
984.400000 0.566271
1007.800000 0.559056
1031.200000 0.552044
1054.700000 0.543242
1078.100000 0.532752
1101.600000 0.520362
1125.000000 0.507003
1148.400000 0.494911
1171.900000 0.483928
1195.300000 0.472856
1218.800000 0.462820
1242.200000 0.450501
1265.600000 0.440674
1289.100000 0.437344
1312.500000 0.436605
1335.900000 0.434164
1359.400000 0.428572
1382.800000 0.423572
1406.200000 0.419823
1429.700000 0.415860
1453.100000 0.411852
1476.600000 0.405837
1500.000000 0.397859


==> soundfield_synthesis/figures/linear_array/ssim_awfs_freq_missing_32.txt <==
46.900000 0.668222
70.300000 0.614173
93.800000 0.583797
117.200000 0.582460
140.600000 0.587584
164.100000 0.633099
187.500000 0.646725
210.900000 0.645298
234.400000 0.638623
257.800000 0.645354
281.200000 0.657879
304.700000 0.666297
328.100000 0.664399
351.600000 0.657909
375.000000 0.651330
398.400000 0.645164
421.900000 0.640215
445.300000 0.638701
468.800000 0.636999
492.200000 0.630505
515.600000 0.624707
539.100000 0.616302
562.500000 0.604105
585.900000 0.591194
609.400000 0.573921
632.800000 0.559366
656.200000 0.546288
679.700000 0.534731
703.100000 0.530240
726.600000 0.532500
750.000000 0.528623
773.400000 0.516567
796.900000 0.503026
820.300000 0.490097
843.800000 0.480262
867.200000 0.473183
890.600000 0.468130
914.100000 0.462141
937.500000 0.454113
960.900000 0.450193
984.400000 0.448130
1007.800000 0.439102
1031.200000 0.424693
1054.700000 0.411398
1078.100000 0.397775
1101.600000 0.386526
1125.000000 0.379005
1148.400000 0.373069
1171.900000 0.364918
1195.300000 0.355546
1218.800000 0.350853
1242.200000 0.350697
1265.600000 0.353720
1289.100000 0.355813
1312.500000 0.355427
1335.900000 0.351770
1359.400000 0.344003
1382.800000 0.331689
1406.200000 0.324205
1429.700000 0.317982
1453.100000 0.312807
1476.600000 0.309064
1500.000000 0.304208


==> soundfield_synthesis/figures/linear_array/ssim_awfs_freq_missing_48.txt <==
46.900000 0.558786
70.300000 0.523366
93.800000 0.571628
117.200000 0.572680
140.600000 0.581864
164.100000 0.577677
187.500000 0.565236
210.900000 0.551187
234.400000 0.546769
257.800000 0.558368
281.200000 0.558612
304.700000 0.562582
328.100000 0.565552
351.600000 0.567038
375.000000 0.563604
398.400000 0.567091
421.900000 0.563639
445.300000 0.561218
468.800000 0.555654
492.200000 0.541995
515.600000 0.526988
539.100000 0.519104
562.500000 0.515483
585.900000 0.515203
609.400000 0.502064
632.800000 0.477310
656.200000 0.466151
679.700000 0.468092
703.100000 0.470755
726.600000 0.465321
750.000000 0.457160
773.400000 0.451672
796.900000 0.438545
820.300000 0.417923
843.800000 0.389577
867.200000 0.357137
890.600000 0.327350
914.100000 0.307696
937.500000 0.300646
960.900000 0.301633
984.400000 0.305628
1007.800000 0.313055
1031.200000 0.316372
1054.700000 0.313790
1078.100000 0.316002
1101.600000 0.327383
1125.000000 0.344905
1148.400000 0.361984
1171.900000 0.376705
1195.300000 0.388546
1218.800000 0.397666
1242.200000 0.401127
1265.600000 0.401381
1289.100000 0.401879
1312.500000 0.405786
1335.900000 0.408143
1359.400000 0.407739
1382.800000 0.405988
1406.200000 0.403005
1429.700000 0.400126
1453.100000 0.396966
1476.600000 0.392704
1500.000000 0.389704


==> soundfield_synthesis/figures/linear_array/ssim_pm_freq.txt <==
46.900000 0.556380
70.300000 0.540883
93.800000 0.591960
117.200000 0.581648
140.600000 0.555005
164.100000 0.517044
187.500000 0.509607
210.900000 0.519321
234.400000 0.438623
257.800000 0.417091
281.200000 0.402913
304.700000 0.386753
328.100000 0.383439
351.600000 0.432101
375.000000 0.431591
398.400000 0.430792
421.900000 0.554814
445.300000 0.426093
468.800000 0.342978
492.200000 0.282143
515.600000 0.377215
539.100000 0.417335
562.500000 0.537703
585.900000 0.588854
609.400000 0.590417
632.800000 0.581444
656.200000 0.569692
679.700000 0.570478
703.100000 0.571972
726.600000 0.574058
750.000000 0.513516
773.400000 0.586934
796.900000 0.538135
820.300000 0.535523
843.800000 0.520026
867.200000 0.536378
890.600000 0.495466
914.100000 0.490847
937.500000 0.494401
960.900000 0.495668
984.400000 0.468664
1007.800000 0.446342
1031.200000 0.435099
1054.700000 0.440244
1078.100000 0.455067
1101.600000 0.455897
1125.000000 0.463765
1148.400000 0.472652
1171.900000 0.463405
1195.300000 0.467595
1218.800000 0.443787
1242.200000 0.443448
1265.600000 0.443513
1289.100000 0.442794
1312.500000 0.426077
1335.900000 0.431835
1359.400000 0.433289
1382.800000 0.418055
1406.200000 0.398507
1429.700000 0.413820
1453.100000 0.425133
1476.600000 0.410784
1500.000000 0.404409


==> soundfield_synthesis/figures/linear_array/ssim_pm_freq_missing_16.txt <==
46.900000 0.831937
70.300000 0.717230
93.800000 0.765940
117.200000 0.757902
140.600000 0.735767
164.100000 0.700022
187.500000 0.728632
210.900000 0.703268
234.400000 0.680416
257.800000 0.708024
281.200000 0.708358
304.700000 0.728904
328.100000 0.641624
351.600000 0.703384
375.000000 0.698297
398.400000 0.665695
421.900000 0.644260
445.300000 0.630147
468.800000 0.646033
492.200000 0.684312
515.600000 0.577104
539.100000 0.639246
562.500000 0.551649
585.900000 0.680999
609.400000 0.681033
632.800000 0.696942
656.200000 0.678572
679.700000 0.669079
703.100000 0.702752
726.600000 0.655684
750.000000 0.621477
773.400000 0.630748
796.900000 0.625818
820.300000 0.654088
843.800000 0.630187
867.200000 0.638857
890.600000 0.533053
914.100000 0.602498
937.500000 0.463137
960.900000 0.638460
984.400000 0.585222
1007.800000 0.585783
1031.200000 0.623463
1054.700000 0.584598
1078.100000 0.570913
1101.600000 0.595453
1125.000000 0.548677
1148.400000 0.386214
1171.900000 0.489725
1195.300000 0.313417
1218.800000 0.561929
1242.200000 0.550845
1265.600000 0.279237
1289.100000 0.483558
1312.500000 0.539157
1335.900000 0.438152
1359.400000 0.491476
1382.800000 0.397114
1406.200000 0.365031
1429.700000 0.474208
1453.100000 0.469881
1476.600000 0.320861
1500.000000 0.450041


==> soundfield_synthesis/figures/linear_array/ssim_pm_freq_missing_32.txt <==
46.900000 0.810355
70.300000 0.671768
93.800000 0.733830
117.200000 0.716233
140.600000 0.705362
164.100000 0.642368
187.500000 0.656918
210.900000 0.645615
234.400000 0.615344
257.800000 0.632048
281.200000 0.660095
304.700000 0.702296
328.100000 0.699789
351.600000 0.687091
375.000000 0.666285
398.400000 0.655659
421.900000 0.625498
445.300000 0.619234
468.800000 0.623327
492.200000 0.664454
515.600000 0.561997
539.100000 0.644239
562.500000 0.322739
585.900000 0.515378
609.400000 0.618880
632.800000 0.539799
656.200000 0.576528
679.700000 0.585890
703.100000 0.546101
726.600000 0.527478
750.000000 0.395495
773.400000 0.534687
796.900000 0.480011
820.300000 0.418334
843.800000 0.359636
867.200000 0.434756
890.600000 0.317345
914.100000 0.438760
937.500000 0.358315
960.900000 0.386306
984.400000 0.363940
1007.800000 0.428062
1031.200000 0.393047
1054.700000 0.340216
1078.100000 0.399529
1101.600000 0.399086
1125.000000 0.370375
1148.400000 0.372653
1171.900000 0.392372
1195.300000 0.345092
1218.800000 0.407332
1242.200000 0.357287
1265.600000 0.344757
1289.100000 0.350112
1312.500000 0.339632
1335.900000 0.348547
1359.400000 0.350692
1382.800000 0.341791
1406.200000 0.368056
1429.700000 0.411208
1453.100000 0.342667
1476.600000 0.396304
1500.000000 0.378649


==> soundfield_synthesis/figures/linear_array/ssim_pm_freq_missing_48.txt <==
46.900000 0.647013
70.300000 0.505145
93.800000 0.564148
117.200000 0.494201
140.600000 0.532229
164.100000 0.446042
187.500000 0.471486
210.900000 0.430086
234.400000 0.394286
257.800000 0.407617
281.200000 0.455632
304.700000 0.478824
328.100000 0.489570
351.600000 0.281824
375.000000 0.505962
398.400000 0.494691
421.900000 0.499640
445.300000 0.522132
468.800000 0.508861
492.200000 0.466728
515.600000 0.504129
539.100000 0.445986
562.500000 0.508187
585.900000 0.530359
609.400000 0.469475
632.800000 0.430586
656.200000 0.401519
679.700000 0.370855
703.100000 0.328051
726.600000 0.369206
750.000000 0.469249
773.400000 0.397350
796.900000 0.425872
820.300000 0.396129
843.800000 0.391084
867.200000 0.362442
890.600000 0.320290
914.100000 0.377367
937.500000 0.359149
960.900000 0.300770
984.400000 0.219696
1007.800000 0.294614
1031.200000 0.382038
1054.700000 0.323075
1078.100000 0.296568
1101.600000 0.354443
1125.000000 0.298559
1148.400000 0.420875
1171.900000 0.413482
1195.300000 0.401232
1218.800000 0.408700
1242.200000 0.376707
1265.600000 0.346535
1289.100000 0.403860
1312.500000 0.394093
1335.900000 0.426263
1359.400000 0.412205
1382.800000 0.404113
1406.200000 0.387201
1429.700000 0.389539
1453.100000 0.380405
1476.600000 0.423083
1500.000000 0.357778


==> soundfield_synthesis/figures/linear_array/ssim_pwd_apwd_freq_missing_16.txt <==
46.900000 0.690952
70.300000 0.668273
93.800000 0.621954
117.200000 0.635271
140.600000 0.662716
164.100000 0.648033
187.500000 0.619163
210.900000 0.570674
234.400000 0.549928
257.800000 0.602748
281.200000 0.663119
304.700000 0.678662
328.100000 0.670501
351.600000 0.611768
375.000000 0.597449
398.400000 0.600744
421.900000 0.588148
445.300000 0.588640
468.800000 0.635924
492.200000 0.615071
515.600000 0.626722
539.100000 0.619229
562.500000 0.628733
585.900000 0.661875
609.400000 0.668212
632.800000 0.645210
656.200000 0.626501
679.700000 0.639573
703.100000 0.637753
726.600000 0.652266
750.000000 0.650051
773.400000 0.650601
796.900000 0.654202
820.300000 0.635761
843.800000 0.634439
867.200000 0.638080
890.600000 0.603391
914.100000 0.590903
937.500000 0.420377
960.900000 0.649705
984.400000 0.641672
1007.800000 0.615910
1031.200000 0.628419
1054.700000 0.639064
1078.100000 0.636015
1101.600000 0.578892
1125.000000 0.478546
1148.400000 0.425222
1171.900000 0.553187
1195.300000 0.286544
1218.800000 0.609168
1242.200000 0.615990
1265.600000 0.296133
1289.100000 0.525440
1312.500000 0.542092
1335.900000 0.447635
1359.400000 0.556321
1382.800000 0.352060
1406.200000 0.369506
1429.700000 0.486455
1453.100000 0.483225
1476.600000 0.337786
1500.000000 0.461225


==> soundfield_synthesis/figures/linear_array/ssim_pwd_apwd_freq_missing_32.txt <==
46.900000 0.646241
70.300000 0.624566
93.800000 0.574249
117.200000 0.574484
140.600000 0.575672
164.100000 0.576584
187.500000 0.551396
210.900000 0.520071
234.400000 0.503261
257.800000 0.503155
281.200000 0.573769
304.700000 0.616574
328.100000 0.626429
351.600000 0.597544
375.000000 0.605910
398.400000 0.612073
421.900000 0.617821
445.300000 0.631462
468.800000 0.663283
492.200000 0.656431
515.600000 0.670203
539.100000 0.649248
562.500000 0.175066
585.900000 0.627794
609.400000 0.635557
632.800000 0.608451
656.200000 0.616243
679.700000 0.605865
703.100000 0.596056
726.600000 0.578598
750.000000 0.468078
773.400000 0.552893
796.900000 0.535916
820.300000 0.481728
843.800000 0.357557
867.200000 0.428359
890.600000 0.305497
914.100000 0.398191
937.500000 0.311292
960.900000 0.270362
984.400000 0.410523
1007.800000 0.426150
1031.200000 0.393251
1054.700000 0.448007
1078.100000 0.315167
1101.600000 0.414421
1125.000000 0.387580
1148.400000 0.396907
1171.900000 0.293187
1195.300000 0.372121
1218.800000 0.393911
1242.200000 0.354328
1265.600000 0.328505
1289.100000 0.285618
1312.500000 0.341307
1335.900000 0.330487
1359.400000 0.323669
1382.800000 0.301141
1406.200000 0.358983
1429.700000 0.366125
1453.100000 0.321938
1476.600000 0.341045
1500.000000 0.327882


==> soundfield_synthesis/figures/linear_array/ssim_pwd_apwd_freq_missing_48.txt <==
46.900000 0.512700
70.300000 0.504223
93.800000 0.515610
117.200000 0.540540
140.600000 0.586230
164.100000 0.559024
187.500000 0.540115
210.900000 0.519211
234.400000 0.521329
257.800000 0.546241
281.200000 0.552231
304.700000 0.554621
328.100000 0.565364
351.600000 0.357117
375.000000 0.566778
398.400000 0.569544
421.900000 0.570511
445.300000 0.571840
468.800000 0.557170
492.200000 0.541593
515.600000 0.525215
539.100000 0.516516
562.500000 0.513234
585.900000 0.517635
609.400000 0.518868
632.800000 0.461690
656.200000 0.332047
679.700000 0.461053
703.100000 0.432883
726.600000 0.464356
750.000000 0.470435
773.400000 0.468100
796.900000 0.451061
820.300000 0.361297
843.800000 0.341800
867.200000 0.300705
890.600000 0.221680
914.100000 0.265504
937.500000 0.346097
960.900000 0.292592
984.400000 0.212793
1007.800000 0.253609
1031.200000 0.316675
1054.700000 0.293663
1078.100000 0.297758
1101.600000 0.317499
1125.000000 0.327688
1148.400000 0.316709
1171.900000 0.373233
1195.300000 0.389678
1218.800000 0.398999
1242.200000 0.400608
1265.600000 0.406951
1289.100000 0.407026
1312.500000 0.363580
1335.900000 0.409430
1359.400000 0.407875
1382.800000 0.407947
1406.200000 0.402481
1429.700000 0.399897
1453.100000 0.395718
1476.600000 0.386170
1500.000000 0.390589


==> soundfield_synthesis/figures/linear_array/ssim_pwd_cnn_freq.txt <==
46.900000 0.573440
70.300000 0.582621
93.800000 0.569868
117.200000 0.512406
140.600000 0.513660
164.100000 0.500000
187.500000 0.472398
210.900000 0.457163
234.400000 0.460155
257.800000 0.472936
281.200000 0.482243
304.700000 0.480819
328.100000 0.497464
351.600000 0.493222
375.000000 0.498707
398.400000 0.501835
421.900000 0.505236
445.300000 0.511504
468.800000 0.514835
492.200000 0.515573
515.600000 0.505977
539.100000 0.488463
562.500000 0.472817
585.900000 0.450380
609.400000 0.432405
632.800000 0.419825
656.200000 0.418112
679.700000 0.423788
703.100000 0.435358
726.600000 0.413825
750.000000 0.409967
773.400000 0.404805
796.900000 0.436764
820.300000 0.415199
843.800000 0.394959
867.200000 0.366571
890.600000 0.369460
914.100000 0.341877
937.500000 0.330840
960.900000 0.319251
984.400000 0.338016
1007.800000 0.331034
1031.200000 0.331931
1054.700000 0.315636
1078.100000 0.324662
1101.600000 0.318124
1125.000000 0.335163
1148.400000 0.353653
1171.900000 0.369345
1195.300000 0.375353
1218.800000 0.381085
1242.200000 0.386762
1265.600000 0.392788
1289.100000 0.394817
1312.500000 0.395779
1335.900000 0.402896
1359.400000 0.405411
1382.800000 0.404372
1406.200000 0.404552
1429.700000 0.403686
1453.100000 0.402637
1476.600000 0.404375
1500.000000 0.410800


==> soundfield_synthesis/figures/linear_array/ssim_pwd_cnn_freq_missing_16.txt <==
46.900000 0.750399
70.300000 0.640668
93.800000 0.605100
117.200000 0.565924
140.600000 0.542369
164.100000 0.513008
187.500000 0.515095
210.900000 0.500550
234.400000 0.499550
257.800000 0.475397
281.200000 0.484767
304.700000 0.481055
328.100000 0.487041
351.600000 0.469090
375.000000 0.477268
398.400000 0.466613
421.900000 0.474635
445.300000 0.455417
468.800000 0.465928
492.200000 0.460178
515.600000 0.476619
539.100000 0.478038
562.500000 0.499087
585.900000 0.495008
609.400000 0.506473
632.800000 0.507198
656.200000 0.531097
679.700000 0.537624
703.100000 0.555180
726.600000 0.563323
750.000000 0.586080
773.400000 0.593605
796.900000 0.605289
820.300000 0.605805
843.800000 0.616806
867.200000 0.614711
890.600000 0.623047
914.100000 0.627424
937.500000 0.642954
960.900000 0.647326
984.400000 0.649693
1007.800000 0.648088
1031.200000 0.652934
1054.700000 0.653559
1078.100000 0.654949
1101.600000 0.651235
1125.000000 0.648836
1148.400000 0.641166
1171.900000 0.638492
1195.300000 0.632671
1218.800000 0.632950
1242.200000 0.629332
1265.600000 0.631675
1289.100000 0.631147
1312.500000 0.634880
1335.900000 0.635517
1359.400000 0.636753
1382.800000 0.634189
1406.200000 0.633946
1429.700000 0.633763
1453.100000 0.632112
1476.600000 0.624147
1500.000000 0.589106


==> soundfield_synthesis/figures/linear_array/ssim_pwd_cnn_freq_missing_32.txt <==
46.900000 0.645576
70.300000 0.542995
93.800000 0.520461
117.200000 0.510930
140.600000 0.503621
164.100000 0.489354
187.500000 0.490305
210.900000 0.477338
234.400000 0.467095
257.800000 0.442035
281.200000 0.449724
304.700000 0.456100
328.100000 0.468901
351.600000 0.461150
375.000000 0.472026
398.400000 0.485592
421.900000 0.527006
445.300000 0.543115
468.800000 0.564121
492.200000 0.572551
515.600000 0.585634
539.100000 0.589716
562.500000 0.614162
585.900000 0.632659
609.400000 0.642916
632.800000 0.640191
656.200000 0.637017
679.700000 0.629697
703.100000 0.623598
726.600000 0.614141
750.000000 0.610505
773.400000 0.607779
796.900000 0.610820
820.300000 0.606655
843.800000 0.604539
867.200000 0.599653
890.600000 0.596031
914.100000 0.590666
937.500000 0.591890
960.900000 0.587889
984.400000 0.583037
1007.800000 0.573881
1031.200000 0.568232
1054.700000 0.562285
1078.100000 0.563264
1101.600000 0.560411
1125.000000 0.560019
1148.400000 0.552294
1171.900000 0.545999
1195.300000 0.538609
1218.800000 0.538482
1242.200000 0.536778
1265.600000 0.539012
1289.100000 0.537981
1312.500000 0.539380
1335.900000 0.538296
1359.400000 0.540049
1382.800000 0.538739
1406.200000 0.538356
1429.700000 0.538018
1453.100000 0.536302
1476.600000 0.525002
1500.000000 0.508427


==> soundfield_synthesis/figures/linear_array/ssim_pwd_cnn_freq_missing_48.txt <==
46.900000 0.440201
70.300000 0.381369
93.800000 0.383550
117.200000 0.420022
140.600000 0.439313
164.100000 0.457598
187.500000 0.478011
210.900000 0.486518
234.400000 0.492774
257.800000 0.505977
281.200000 0.529172
304.700000 0.532729
328.100000 0.540886
351.600000 0.549267
375.000000 0.561796
398.400000 0.564333
421.900000 0.566130
445.300000 0.566518
468.800000 0.569742
492.200000 0.561048
515.600000 0.547280
539.100000 0.535093
562.500000 0.532397
585.900000 0.530921
609.400000 0.531125
632.800000 0.530673
656.200000 0.538767
679.700000 0.548333
703.100000 0.550675
726.600000 0.547748
750.000000 0.545152
773.400000 0.540180
796.900000 0.534150
820.300000 0.529249
843.800000 0.521742
867.200000 0.513278
890.600000 0.504995
914.100000 0.498124
937.500000 0.491158
960.900000 0.484179
984.400000 0.474783
1007.800000 0.467898
1031.200000 0.460402
1054.700000 0.452650
1078.100000 0.447770
1101.600000 0.453349
1125.000000 0.463349
1148.400000 0.468637
1171.900000 0.465623
1195.300000 0.464047
1218.800000 0.464157
1242.200000 0.465127
1265.600000 0.466899
1289.100000 0.466095
1312.500000 0.461185
1335.900000 0.456545
1359.400000 0.452449
1382.800000 0.449764
1406.200000 0.444449
1429.700000 0.439825
1453.100000 0.436201
1476.600000 0.433488
1500.000000 0.426627


==> soundfield_synthesis/figures/linear_array/ssim_pwd_freq.txt <==
46.900000 0.487839
70.300000 0.745099
93.800000 0.661068
117.200000 0.686517
140.600000 0.592394
164.100000 0.661301
187.500000 0.670283
210.900000 0.674981
234.400000 0.674674
257.800000 0.660500
281.200000 0.617943
304.700000 0.642906
328.100000 0.597905
351.600000 0.503864
375.000000 0.518099
398.400000 0.596180
421.900000 0.588966
445.300000 0.536545
468.800000 0.524860
492.200000 0.431589
515.600000 0.530793
539.100000 0.582174
562.500000 0.558342
585.900000 0.610963
609.400000 0.609267
632.800000 0.596326
656.200000 0.581242
679.700000 0.549511
703.100000 0.563153
726.600000 0.561494
750.000000 0.498620
773.400000 0.574518
796.900000 0.522168
820.300000 0.517152
843.800000 0.508663
867.200000 0.506651
890.600000 0.491292
914.100000 0.497897
937.500000 0.493778
960.900000 0.489171
984.400000 0.490936
1007.800000 0.471317
1031.200000 0.436642
1054.700000 0.446022
1078.100000 0.456265
1101.600000 0.453576
1125.000000 0.461974
1148.400000 0.467955
1171.900000 0.469704
1195.300000 0.458541
1218.800000 0.432349
1242.200000 0.446017
1265.600000 0.443431
1289.100000 0.438863
1312.500000 0.425168
1335.900000 0.431401
1359.400000 0.434441
1382.800000 0.416336
1406.200000 0.400344
1429.700000 0.420237
1453.100000 0.424781
1476.600000 0.411815
1500.000000 0.405353


==> soundfield_synthesis/figures/linear_array/ssim_pwd_freq_missing_16.txt <==
46.900000 0.776165
70.300000 0.747363
93.800000 0.793723
117.200000 0.696716
140.600000 0.732026
164.100000 0.711135
187.500000 0.670393
210.900000 0.682107
234.400000 0.631658
257.800000 0.663699
281.200000 0.670845
304.700000 0.657887
328.100000 0.670191
351.600000 0.664625
375.000000 0.635395
398.400000 0.623856
421.900000 0.612806
445.300000 0.622961
468.800000 0.648430
492.200000 0.639909
515.600000 0.629719
539.100000 0.632943
562.500000 0.469257
585.900000 0.612075
609.400000 0.607926
632.800000 0.628010
656.200000 0.597337
679.700000 0.574799
703.100000 0.626727
726.600000 0.602509
750.000000 0.580802
773.400000 0.621306
796.900000 0.592409
820.300000 0.614779
843.800000 0.632593
867.200000 0.630107
890.600000 0.511137
914.100000 0.516676
937.500000 0.387591
960.900000 0.554945
984.400000 0.543564
1007.800000 0.538526
1031.200000 0.572177
1054.700000 0.564230
1078.100000 0.568966
1101.600000 0.498893
1125.000000 0.450255
1148.400000 0.397659
1171.900000 0.505441
1195.300000 0.307513
1218.800000 0.520559
1242.200000 0.520737
1265.600000 0.273144
1289.100000 0.452548
1312.500000 0.481467
1335.900000 0.412234
1359.400000 0.488187
1382.800000 0.383810
1406.200000 0.336260
1429.700000 0.449428
1453.100000 0.451714
1476.600000 0.291847
1500.000000 0.419510


==> soundfield_synthesis/figures/linear_array/ssim_pwd_freq_missing_32.txt <==
46.900000 0.751491
70.300000 0.753921
93.800000 0.794289
117.200000 0.702489
140.600000 0.745641
164.100000 0.713721
187.500000 0.677142
210.900000 0.698395
234.400000 0.653244
257.800000 0.672746
281.200000 0.683459
304.700000 0.668740
328.100000 0.675188
351.600000 0.664916
375.000000 0.669857
398.400000 0.663545
421.900000 0.657087
445.300000 0.661598
468.800000 0.662716
492.200000 0.652260
515.600000 0.641675
539.100000 0.634620
562.500000 0.311308
585.900000 0.547671
609.400000 0.586088
632.800000 0.590445
656.200000 0.574471
679.700000 0.545065
703.100000 0.541568
726.600000 0.527332
750.000000 0.369884
773.400000 0.506561
796.900000 0.452445
820.300000 0.409180
843.800000 0.369909
867.200000 0.420304
890.600000 0.297667
914.100000 0.410174
937.500000 0.356176
960.900000 0.370083
984.400000 0.387321
1007.800000 0.424653
1031.200000 0.384576
1054.700000 0.453930
1078.100000 0.404356
1101.600000 0.407394
1125.000000 0.385591
1148.400000 0.371135
1171.900000 0.368842
1195.300000 0.381095
1218.800000 0.423530
1242.200000 0.356497
1265.600000 0.357384
1289.100000 0.355799
1312.500000 0.376223
1335.900000 0.338778
1359.400000 0.372141
1382.800000 0.334492
1406.200000 0.370838
1429.700000 0.426607
1453.100000 0.345178
1476.600000 0.387675
1500.000000 0.394707


==> soundfield_synthesis/figures/linear_array/ssim_pwd_freq_missing_48.txt <==
46.900000 0.613091
70.300000 0.688336
93.800000 0.667789
117.200000 0.665252
140.600000 0.632066
164.100000 0.635220
187.500000 0.621506
210.900000 0.554289
234.400000 0.608594
257.800000 0.587923
281.200000 0.631496
304.700000 0.651374
328.100000 0.586457
351.600000 0.298934
375.000000 0.607577
398.400000 0.597052
421.900000 0.580854
445.300000 0.576019
468.800000 0.558813
492.200000 0.482274
515.600000 0.488715
539.100000 0.462770
562.500000 0.470704
585.900000 0.450282
609.400000 0.459877
632.800000 0.399150
656.200000 0.395666
679.700000 0.361725
703.100000 0.321114
726.600000 0.383988
750.000000 0.468912
773.400000 0.439887
796.900000 0.465302
820.300000 0.396059
843.800000 0.385203
867.200000 0.377040
890.600000 0.317260
914.100000 0.367465
937.500000 0.362697
960.900000 0.292633
984.400000 0.228416
1007.800000 0.330961
1031.200000 0.364054
1054.700000 0.314233
1078.100000 0.284150
1101.600000 0.336825
1125.000000 0.303763
1148.400000 0.418297
1171.900000 0.420792
1195.300000 0.420721
1218.800000 0.412762
1242.200000 0.374658
1265.600000 0.349416
1289.100000 0.402158
1312.500000 0.393548
1335.900000 0.427170
1359.400000 0.413823
1382.800000 0.401553
1406.200000 0.382707
1429.700000 0.386439
1453.100000 0.373063
1476.600000 0.423355
1500.000000 0.347683


==> soundfield_synthesis/figures/linear_array/ssim_wfs_freq_missing_16.txt <==
46.900000 0.830407
70.300000 0.732247
93.800000 0.706043
117.200000 0.718285
140.600000 0.713027
164.100000 0.689705
187.500000 0.678397
210.900000 0.671931
234.400000 0.673645
257.800000 0.683926
281.200000 0.687975
304.700000 0.683787
328.100000 0.675188
351.600000 0.668157
375.000000 0.663087
398.400000 0.660160
421.900000 0.654002
445.300000 0.642379
468.800000 0.630058
492.200000 0.620056
515.600000 0.613983
539.100000 0.609438
562.500000 0.607454
585.900000 0.605500
609.400000 0.603628
632.800000 0.602135
656.200000 0.600329
679.700000 0.598932
703.100000 0.597319
726.600000 0.595368
750.000000 0.593268
773.400000 0.589430
796.900000 0.585456
820.300000 0.581710
843.800000 0.577705
867.200000 0.572886
890.600000 0.568323
914.100000 0.563156
937.500000 0.557553
960.900000 0.551371
984.400000 0.545405
1007.800000 0.539446
1031.200000 0.533485
1054.700000 0.526822
1078.100000 0.520371
1101.600000 0.513396
1125.000000 0.507039
1148.400000 0.501799
1171.900000 0.496435
1195.300000 0.491591
1218.800000 0.486235
1242.200000 0.480391
1265.600000 0.474725
1289.100000 0.469921
1312.500000 0.465934
1335.900000 0.462138
1359.400000 0.458760
1382.800000 0.455822
1406.200000 0.453061
1429.700000 0.450149
1453.100000 0.446937
1476.600000 0.443903
1500.000000 0.441263


==> soundfield_synthesis/figures/linear_array/ssim_wfs_freq_missing_32.txt <==
46.900000 0.824224
70.300000 0.725114
93.800000 0.686657
117.200000 0.694013
140.600000 0.693708
164.100000 0.690913
187.500000 0.696826
210.900000 0.697936
234.400000 0.692077
257.800000 0.684293
281.200000 0.674165
304.700000 0.663066
328.100000 0.652864
351.600000 0.644907
375.000000 0.638217
398.400000 0.631746
421.900000 0.625301
445.300000 0.618448
468.800000 0.611679
492.200000 0.605370
515.600000 0.600324
539.100000 0.596647
562.500000 0.594362
585.900000 0.589354
609.400000 0.582567
632.800000 0.574881
656.200000 0.567695
679.700000 0.563054
703.100000 0.558861
726.600000 0.553799
750.000000 0.548898
773.400000 0.545941
796.900000 0.543013
820.300000 0.539657
843.800000 0.536760
867.200000 0.533891
890.600000 0.530728
914.100000 0.527558
937.500000 0.524268
960.900000 0.519948
984.400000 0.514948
1007.800000 0.510058
1031.200000 0.504987
1054.700000 0.499311
1078.100000 0.493158
1101.600000 0.486892
1125.000000 0.481412
1148.400000 0.476719
1171.900000 0.472386
1195.300000 0.468213
1218.800000 0.463987
1242.200000 0.460014
1265.600000 0.456681
1289.100000 0.453769
1312.500000 0.450757
1335.900000 0.447806
1359.400000 0.444530
1382.800000 0.441586
1406.200000 0.439773
1429.700000 0.438608
1453.100000 0.436983
1476.600000 0.435001
1500.000000 0.433363


==> soundfield_synthesis/figures/linear_array/ssim_wfs_freq_missing_48.txt <==
46.900000 0.814594
70.300000 0.710734
93.800000 0.673652
117.200000 0.676326
140.600000 0.679123
164.100000 0.683842
187.500000 0.675339
210.900000 0.665119
234.400000 0.656623
257.800000 0.647656
281.200000 0.640597
304.700000 0.638715
328.100000 0.643861
351.600000 0.645366
375.000000 0.646573
398.400000 0.643770
421.900000 0.635689
445.300000 0.624544
468.800000 0.614681
492.200000 0.605369
515.600000 0.594675
539.100000 0.584097
562.500000 0.575555
585.900000 0.568693
609.400000 0.562574
632.800000 0.557658
656.200000 0.552872
679.700000 0.548385
703.100000 0.544449
726.600000 0.539557
750.000000 0.534203
773.400000 0.528942
796.900000 0.523698
820.300000 0.518136
843.800000 0.512287
867.200000 0.506261
890.600000 0.500564
914.100000 0.495306
937.500000 0.490382
960.900000 0.485710
984.400000 0.481173
1007.800000 0.476673
1031.200000 0.472451
1054.700000 0.468485
1078.100000 0.465112
1101.600000 0.462214
1125.000000 0.458945
1148.400000 0.455720
1171.900000 0.453216
1195.300000 0.450924
1218.800000 0.448919
1242.200000 0.447142
1265.600000 0.445408
1289.100000 0.443364
1312.500000 0.440718
1335.900000 0.437497
1359.400000 0.434019
1382.800000 0.430537
1406.200000 0.427216
1429.700000 0.423895
1453.100000 0.420447
1476.600000 0.417060
1500.000000 0.413751


==> soundfield_synthesis/figures/real_array/nmse_awfs_cnn_freq_db_missing_28.txt <==
46.900000 -16.422647
70.300000 -17.599701
93.800000 -16.485193
117.200000 -18.460764
140.600000 -14.480898
164.100000 -13.778762
187.500000 -16.524673
210.900000 -15.678997
234.400000 -15.653920
257.800000 -16.547688
281.200000 -16.415459
304.700000 -14.338690
328.100000 -14.162717
351.600000 -15.696968
375.000000 -13.918944
398.400000 -13.770318
421.900000 -14.830451
445.300000 -12.782413
468.800000 -13.624869
492.200000 -13.068262
515.600000 -13.389830
539.100000 -12.081766
562.500000 -13.634028
585.900000 -13.284387
609.400000 -12.524303
632.800000 -12.252003
656.200000 -11.429086
679.700000 -11.741509
703.100000 -11.683035
726.600000 -11.558170
750.000000 -10.229903
773.400000 -10.656260
796.900000 -9.797411
820.300000 -9.200909
843.800000 -9.245372
867.200000 -10.316914
890.600000 -9.412478
914.100000 -10.407045
937.500000 -10.508913
960.900000 -9.132279
984.400000 -7.953967
1007.800000 -7.648599
1031.200000 -6.757286
1054.700000 -7.090317
1078.100000 -7.863185
1101.600000 -7.502043
1125.000000 -7.898204
1148.400000 -8.037309
1171.900000 -7.708679
1195.300000 -7.797725
1218.800000 -8.780213
1242.200000 -7.840547
1265.600000 -7.230362
1289.100000 -8.098495
1312.500000 -7.914966
1335.900000 -6.938213
1359.400000 -7.504764
1382.800000 -7.901696
1406.200000 -7.655269
1429.700000 -8.043514
1453.100000 -7.102161
1476.600000 -3.961291
1500.000000 1.655269


==> soundfield_synthesis/figures/real_array/nmse_awfs_freq_db_missing_12.txt <==
46.900000 -16.886108
70.300000 -16.945404
93.800000 -15.551540
117.200000 -13.972157
140.600000 -12.595376
164.100000 -11.381996
187.500000 -11.417645
210.900000 -11.928068
234.400000 -14.393205
257.800000 -15.229669
281.200000 -14.068718
304.700000 -12.395226
328.100000 -11.600519
351.600000 -11.692524
375.000000 -11.739369
398.400000 -12.214784
421.900000 -12.576271
445.300000 -13.273978
468.800000 -12.553140
492.200000 -11.167688
515.600000 -11.562838
539.100000 -12.312952
562.500000 -12.073357
585.900000 -11.720961
609.400000 -12.089142
632.800000 -11.320196
656.200000 -10.707397
679.700000 -10.974564
703.100000 -10.949142
726.600000 -10.045761
750.000000 -9.239361
773.400000 -8.539463
796.900000 -8.686264
820.300000 -8.573414
843.800000 -9.312390
867.200000 -8.167935
890.600000 -7.828061
914.100000 -8.470865
937.500000 -8.387522
960.900000 -7.883521
984.400000 -7.109447
1007.800000 -6.500420
1031.200000 -5.499539
1054.700000 -5.382719
1078.100000 -5.783301
1101.600000 -5.911056
1125.000000 -6.111419
1148.400000 -6.022724
1171.900000 -6.022273
1195.300000 -6.360318
1218.800000 -6.371567
1242.200000 -6.234884
1265.600000 -6.340379
1289.100000 -6.474747
1312.500000 -6.477494
1335.900000 -6.389041
1359.400000 -6.391263
1382.800000 -6.641809
1406.200000 -6.997011
1429.700000 -6.696836
1453.100000 -5.947371
1476.600000 -5.459813
1500.000000 -5.789465


==> soundfield_synthesis/figures/real_array/nmse_awfs_freq_db_missing_28.txt <==
46.900000 -16.868776
70.300000 -17.109507
93.800000 -16.018742
117.200000 -15.047886
140.600000 -14.355193
164.100000 -13.577139
187.500000 -13.587646
210.900000 -14.073534
234.400000 -16.235636
257.800000 -16.452095
281.200000 -15.262468
304.700000 -14.105157
328.100000 -13.551988
351.600000 -13.899512
375.000000 -13.739225
398.400000 -13.805757
421.900000 -13.491240
445.300000 -13.704972
468.800000 -13.656614
492.200000 -12.881245
515.600000 -13.312608
539.100000 -13.707691
562.500000 -13.548788
585.900000 -13.351162
609.400000 -13.249170
632.800000 -12.455424
656.200000 -11.975116
679.700000 -12.595731
703.100000 -12.456316
726.600000 -11.775030
750.000000 -10.898926
773.400000 -10.257888
796.900000 -9.689396
820.300000 -9.462152
843.800000 -10.079115
867.200000 -9.789230
890.600000 -9.559013
914.100000 -10.071553
937.500000 -9.710680
960.900000 -8.959559
984.400000 -7.998519
1007.800000 -7.051964
1031.200000 -6.235991
1054.700000 -6.602872
1078.100000 -7.140794
1101.600000 -7.514891
1125.000000 -7.599584
1148.400000 -7.374394
1171.900000 -7.438688
1195.300000 -7.529569
1218.800000 -7.935994
1242.200000 -7.839055
1265.600000 -7.804901
1289.100000 -7.895978
1312.500000 -7.862853
1335.900000 -7.583976
1359.400000 -7.550422
1382.800000 -8.280079
1406.200000 -8.636675
1429.700000 -8.110856
1453.100000 -7.289733
1476.600000 -6.947916
1500.000000 -6.558359


==> soundfield_synthesis/figures/real_array/nmse_awfs_freq_db_missing_44.txt <==
46.900000 -16.139593
70.300000 -15.590730
93.800000 -14.407495
117.200000 -14.938045
140.600000 -15.216466
164.100000 -15.069141
187.500000 -15.104323
210.900000 -15.065989
234.400000 -15.508533
257.800000 -14.014064
281.200000 -13.449753
304.700000 -12.845047
328.100000 -13.176020
351.600000 -13.441571
375.000000 -13.068020
398.400000 -12.364325
421.900000 -11.370028
445.300000 -10.498113
468.800000 -10.517988
492.200000 -11.059488
515.600000 -11.206428
539.100000 -11.279491
562.500000 -11.075466
585.900000 -10.387180
609.400000 -10.020490
632.800000 -9.046832
656.200000 -9.082935
679.700000 -8.955442
703.100000 -9.028990
726.600000 -8.511542
750.000000 -7.876162
773.400000 -6.971484
796.900000 -6.784064
820.300000 -6.416169
843.800000 -6.468676
867.200000 -6.540459
890.600000 -6.881823
914.100000 -6.868110
937.500000 -6.904716
960.900000 -6.582504
984.400000 -5.867972
1007.800000 -5.409400
1031.200000 -4.995066
1054.700000 -5.299230
1078.100000 -5.729365
1101.600000 -5.877078
1125.000000 -5.745481
1148.400000 -5.453959
1171.900000 -5.364544
1195.300000 -5.490652
1218.800000 -5.555827
1242.200000 -5.252452
1265.600000 -5.468956
1289.100000 -5.313949
1312.500000 -5.066909
1335.900000 -4.992748
1359.400000 -4.569973
1382.800000 -4.824305
1406.200000 -5.121906
1429.700000 -5.198049
1453.100000 -5.076190
1476.600000 -4.559339
1500.000000 -4.097332


==> soundfield_synthesis/figures/real_array/nmse_pm_freq_db_missing_12.txt <==
46.900000 -16.256972
70.300000 -19.191179
93.800000 -19.554241
117.200000 -19.173355
140.600000 -18.922944
164.100000 -19.257737
187.500000 -19.210660
210.900000 -17.999611
234.400000 -14.873162
257.800000 -18.326969
281.200000 -18.315397
304.700000 -18.242599
328.100000 -17.864699
351.600000 -17.178237
375.000000 -18.064839
398.400000 -14.513622
421.900000 -16.085822
445.300000 -14.632556
468.800000 -14.703779
492.200000 -15.000099
515.600000 -13.561061
539.100000 -14.105721
562.500000 -15.652109
585.900000 -14.794489
609.400000 -12.784568
632.800000 -10.980221
656.200000 -9.135264
679.700000 -12.345541
703.100000 -12.854475
726.600000 -11.088003
750.000000 -12.837456
773.400000 -11.729330
796.900000 -8.831270
820.300000 -6.173714
843.800000 -1.715329
867.200000 -7.215977
890.600000 -8.525889
914.100000 -8.839128
937.500000 -7.573672
960.900000 -3.434958
984.400000 2.011884
1007.800000 -2.914869
1031.200000 1.607792
1054.700000 -0.829885
1078.100000 0.607464
1101.600000 -2.097207
1125.000000 -0.021841
1148.400000 2.865085
1171.900000 3.039116
1195.300000 4.164363
1218.800000 0.234975
1242.200000 6.191424
1265.600000 6.705054
1289.100000 1.868183
1312.500000 6.180182
1335.900000 12.586063
1359.400000 5.853407
1382.800000 5.283250
1406.200000 1.049873
1429.700000 -0.166223
1453.100000 2.997099
1476.600000 19.645260
1500.000000 5.741740


==> soundfield_synthesis/figures/real_array/nmse_pm_freq_db_missing_28.txt <==
46.900000 -16.081454
70.300000 -19.157643
93.800000 -19.546425
117.200000 -19.168823
140.600000 -18.890441
164.100000 -19.215775
187.500000 -19.179798
210.900000 -18.184290
234.400000 -15.026120
257.800000 -18.409326
281.200000 -18.387185
304.700000 -18.116660
328.100000 -17.219072
351.600000 -16.301993
375.000000 -18.019338
398.400000 -16.214125
421.900000 -16.253430
445.300000 -14.774343
468.800000 -14.729886
492.200000 -14.998685
515.600000 -13.652819
539.100000 -13.799891
562.500000 -15.653976
585.900000 -14.949034
609.400000 -13.146492
632.800000 -11.319363
656.200000 -9.853966
679.700000 -12.278887
703.100000 -12.819275
726.600000 -11.222174
750.000000 -13.207259
773.400000 -12.217060
796.900000 -9.540617
820.300000 -6.690879
843.800000 -4.510557
867.200000 -7.982947
890.600000 -8.808415
914.100000 -9.002559
937.500000 -7.846675
960.900000 -4.141509
984.400000 4.082926
1007.800000 -2.625894
1031.200000 1.112464
1054.700000 -1.157334
1078.100000 -0.741309
1101.600000 1.757347
1125.000000 4.662198
1148.400000 4.580249
1171.900000 4.431428
1195.300000 2.873908
1218.800000 -1.037343
1242.200000 2.272010
1265.600000 14.067554
1289.100000 4.770873
1312.500000 1.778058
1335.900000 2.322000
1359.400000 0.589161
1382.800000 0.527289
1406.200000 -1.876032
1429.700000 -1.219569
1453.100000 2.208575
1476.600000 1.746041
1500.000000 -1.143663


==> soundfield_synthesis/figures/real_array/nmse_pm_freq_db_missing_44.txt <==
46.900000 -15.100605
70.300000 -18.933908
93.800000 -19.281390
117.200000 -18.923705
140.600000 -18.765743
164.100000 -18.768109
187.500000 -18.406002
210.900000 -16.014059
234.400000 -11.678286
257.800000 -17.970676
281.200000 -17.296803
304.700000 -17.118219
328.100000 -15.104843
351.600000 -12.863077
375.000000 -16.490525
398.400000 -15.757706
421.900000 -12.187408
445.300000 -12.267922
468.800000 -12.925755
492.200000 -12.149367
515.600000 -10.267383
539.100000 -3.895704
562.500000 -10.419589
585.900000 -10.703377
609.400000 -8.850331
632.800000 -5.685778
656.200000 3.738053
679.700000 -4.274676
703.100000 -6.922635
726.600000 -8.414583
750.000000 -8.959238
773.400000 -4.147126
796.900000 -0.896221
820.300000 8.175696
843.800000 -3.083069
867.200000 -1.087900
890.600000 -2.110362
914.100000 1.659582
937.500000 8.381279
960.900000 3.215573
984.400000 3.771633
1007.800000 7.476862
1031.200000 13.229254
1054.700000 17.114676
1078.100000 18.419226
1101.600000 14.523395
1125.000000 12.209164
1148.400000 4.904354
1171.900000 7.008623
1195.300000 6.985633
1218.800000 4.180135
1242.200000 5.264919
1265.600000 18.028552
1289.100000 13.486454
1312.500000 8.365987
1335.900000 22.078240
1359.400000 9.379090
1382.800000 5.716065
1406.200000 8.376319
1429.700000 15.282748
1453.100000 4.248331
1476.600000 8.365515
1500.000000 11.483394


==> soundfield_synthesis/figures/real_array/nmse_pwd_apwd_freq_db_missing_12.txt <==
46.900000 -17.611494
70.300000 -19.344418
93.800000 -19.344456
117.200000 -18.900570
140.600000 -17.844641
164.100000 -17.287790
187.500000 -17.121059
210.900000 -17.282579
234.400000 -17.998373
257.800000 -17.927248
281.200000 -17.568703
304.700000 -17.248499
328.100000 -16.911686
351.600000 -16.750824
375.000000 -16.656397
398.400000 -16.402704
421.900000 -15.401126
445.300000 -14.316920
468.800000 -14.534122
492.200000 -14.946050
515.600000 -15.271538
539.100000 -15.756134
562.500000 -16.045721
585.900000 -15.487288
609.400000 -13.424296
632.800000 -12.167417
656.200000 -12.151659
679.700000 -13.293052
703.100000 -13.976382
726.600000 -14.086975
750.000000 -13.663331
773.400000 -12.635553
796.900000 -9.914456
820.300000 -8.415058
843.800000 -8.698110
867.200000 -8.430342
890.600000 -8.534058
914.100000 -8.535108
937.500000 -7.618656
960.900000 -5.916492
984.400000 -4.974722
1007.800000 -3.179814
1031.200000 -3.460051
1054.700000 -3.315194
1078.100000 -3.177881
1101.600000 -2.910789
1125.000000 -2.681415
1148.400000 -3.015599
1171.900000 -3.361880
1195.300000 -3.733981
1218.800000 -4.228456
1242.200000 -4.705631
1265.600000 -5.071400
1289.100000 -5.675070
1312.500000 -6.052899
1335.900000 -6.384326
1359.400000 -7.045707
1382.800000 -7.365541
1406.200000 -7.250077
1429.700000 -6.773722
1453.100000 -5.865562
1476.600000 -5.427320
1500.000000 -5.195139


==> soundfield_synthesis/figures/real_array/nmse_pwd_apwd_freq_db_missing_28.txt <==
46.900000 -17.545227
70.300000 -19.352047
93.800000 -19.387320
117.200000 -18.925327
140.600000 -17.882133
164.100000 -17.351578
187.500000 -17.212452
210.900000 -17.348516
234.400000 -18.067432
257.800000 -18.029942
281.200000 -17.588097
304.700000 -17.185904
328.100000 -16.744379
351.600000 -16.520288
375.000000 -16.372042
398.400000 -16.219742
421.900000 -15.293648
445.300000 -14.326888
468.800000 -14.511953
492.200000 -14.751013
515.600000 -14.909602
539.100000 -15.262710
562.500000 -15.590345
585.900000 -15.243584
609.400000 -13.629349
632.800000 -12.221160
656.200000 -11.940029
679.700000 -13.180057
703.100000 -13.837303
726.600000 -14.104170
750.000000 -13.503142
773.400000 -12.550000
796.900000 -10.340757
820.300000 -8.487671
843.800000 -8.831982
867.200000 -8.873621
890.600000 -8.670787
914.100000 -8.598085
937.500000 -7.629486
960.900000 -5.810484
984.400000 -4.583760
1007.800000 -3.331926
1031.200000 -3.584338
1054.700000 -3.531605
1078.100000 -3.165288
1101.600000 -2.748890
1125.000000 -2.340760
1148.400000 -2.589307
1171.900000 -2.765462
1195.300000 -3.282687
1218.800000 -3.790665
1242.200000 -4.195293
1265.600000 -4.320640
1289.100000 -4.647738
1312.500000 -5.190988
1335.900000 -5.700417
1359.400000 -6.376286
1382.800000 -6.589725
1406.200000 -6.355560
1429.700000 -5.837014
1453.100000 -4.735806
1476.600000 -4.512862
1500.000000 -4.532623


==> soundfield_synthesis/figures/real_array/nmse_pwd_apwd_freq_db_missing_44.txt <==
46.900000 -17.152750
70.300000 -19.032610
93.800000 -18.957943
117.200000 -18.566975
140.600000 -17.582432
164.100000 -17.224974
187.500000 -16.927406
210.900000 -16.878977
234.400000 -17.415485
257.800000 -16.995571
281.200000 -16.612064
304.700000 -16.393324
328.100000 -15.857677
351.600000 -15.788153
375.000000 -15.840570
398.400000 -15.104506
421.900000 -13.612290
445.300000 -12.573696
468.800000 -13.111539
492.200000 -13.089076
515.600000 -12.523980
539.100000 -12.481686
562.500000 -12.494287
585.900000 -12.120687
609.400000 -10.592041
632.800000 -9.187736
656.200000 -9.191094
679.700000 -9.123250
703.100000 -9.065864
726.600000 -9.706229
750.000000 -9.654103
773.400000 -7.732960
796.900000 -4.293506
820.300000 -4.498097
843.800000 -4.933512
867.200000 -5.165883
890.600000 -5.093618
914.100000 -4.247303
937.500000 -3.465662
960.900000 -2.315707
984.400000 -0.302864
1007.800000 -0.038234
1031.200000 0.025638
1054.700000 -0.150413
1078.100000 -0.374151
1101.600000 1.400901
1125.000000 1.360859
1148.400000 0.323539
1171.900000 0.492263
1195.300000 -0.297279
1218.800000 -0.089489
1242.200000 1.919799
1265.600000 0.103353
1289.100000 0.878941
1312.500000 0.926319
1335.900000 2.146998
1359.400000 2.816827
1382.800000 1.320149
1406.200000 1.829493
1429.700000 1.632098
1453.100000 1.741390
1476.600000 3.268508
1500.000000 3.258462


==> soundfield_synthesis/figures/real_array/nmse_pwd_cnn_freq_db_missing_12.txt <==
46.900000 -16.013723
70.300000 -15.854304
93.800000 -16.969104
117.200000 -17.756425
140.600000 -17.938261
164.100000 -17.989502
187.500000 -18.201087
210.900000 -18.426192
234.400000 -18.423982
257.800000 -16.823311
281.200000 -16.768931
304.700000 -17.494249
328.100000 -17.672108
351.600000 -17.990877
375.000000 -17.774166
398.400000 -16.815842
421.900000 -15.241790
445.300000 -14.890207
468.800000 -14.629028
492.200000 -14.964527
515.600000 -15.469840
539.100000 -15.752577
562.500000 -15.241328
585.900000 -14.984152
609.400000 -14.478711
632.800000 -13.916439
656.200000 -14.082114
679.700000 -14.360815
703.100000 -13.946595
726.600000 -13.022506
750.000000 -12.439135
773.400000 -11.961130
796.900000 -12.028237
820.300000 -11.544781
843.800000 -11.281271
867.200000 -11.902886
890.600000 -12.472227
914.100000 -12.890385
937.500000 -13.024278
960.900000 -11.489213
984.400000 -10.094852
1007.800000 -9.457638
1031.200000 -9.122895
1054.700000 -9.452052
1078.100000 -10.207218
1101.600000 -10.855068
1125.000000 -11.560451
1148.400000 -12.158313
1171.900000 -12.414690
1195.300000 -12.310872
1218.800000 -11.725456
1242.200000 -11.670725
1265.600000 -11.681065
1289.100000 -11.931219
1312.500000 -12.049965
1335.900000 -11.706824
1359.400000 -11.412906
1382.800000 -11.518390
1406.200000 -11.797682
1429.700000 -11.957829
1453.100000 -12.116498
1476.600000 -11.683010
1500.000000 -10.441482


==> soundfield_synthesis/figures/real_array/nmse_pwd_cnn_freq_db_missing_28.txt <==
46.900000 -15.711964
70.300000 -16.361118
93.800000 -17.596400
117.200000 -17.581936
140.600000 -18.290289
164.100000 -18.347652
187.500000 -18.317296
210.900000 -18.380312
234.400000 -18.421601
257.800000 -17.412938
281.200000 -17.274897
304.700000 -17.802027
328.100000 -17.914476
351.600000 -18.207844
375.000000 -17.893580
398.400000 -17.141148
421.900000 -16.088573
445.300000 -15.428905
468.800000 -15.482733
492.200000 -15.695494
515.600000 -15.919192
539.100000 -15.988471
562.500000 -15.373307
585.900000 -15.028643
609.400000 -14.589150
632.800000 -13.500616
656.200000 -13.608227
679.700000 -13.860317
703.100000 -13.615054
726.600000 -13.272889
750.000000 -12.831444
773.400000 -11.953299
796.900000 -11.649054
820.300000 -10.712463
843.800000 -10.887011
867.200000 -11.565785
890.600000 -11.848760
914.100000 -11.910267
937.500000 -11.808765
960.900000 -10.843648
984.400000 -10.148232
1007.800000 -9.712033
1031.200000 -9.212290
1054.700000 -8.527446
1078.100000 -8.925850
1101.600000 -9.651798
1125.000000 -10.245229
1148.400000 -10.736152
1171.900000 -10.925833
1195.300000 -11.025531
1218.800000 -10.665503
1242.200000 -10.463899
1265.600000 -10.334635
1289.100000 -10.679680
1312.500000 -10.790327
1335.900000 -10.422012
1359.400000 -10.285992
1382.800000 -10.478798
1406.200000 -10.491274
1429.700000 -10.577735
1453.100000 -10.484248
1476.600000 -9.858051
1500.000000 -8.804802


==> soundfield_synthesis/figures/real_array/nmse_pwd_cnn_freq_db_missing_44.txt <==
46.900000 -15.348891
70.300000 -15.667596
93.800000 -17.233217
117.200000 -17.752613
140.600000 -17.793723
164.100000 -17.781566
187.500000 -17.798226
210.900000 -17.560503
234.400000 -17.496034
257.800000 -16.409137
281.200000 -15.438892
304.700000 -15.207459
328.100000 -15.182361
351.600000 -15.561008
375.000000 -15.438967
398.400000 -14.683491
421.900000 -13.281475
445.300000 -12.542644
468.800000 -12.120198
492.200000 -12.335841
515.600000 -12.140435
539.100000 -11.537956
562.500000 -10.812274
585.900000 -9.257601
609.400000 -8.230530
632.800000 -7.673521
656.200000 -7.593922
679.700000 -7.572250
703.100000 -7.617746
726.600000 -7.637672
750.000000 -7.263382
773.400000 -6.594398
796.900000 -5.996263
820.300000 -5.648079
843.800000 -5.704027
867.200000 -5.850791
890.600000 -5.810044
914.100000 -5.523231
937.500000 -5.260807
960.900000 -4.715404
984.400000 -4.287455
1007.800000 -4.013200
1031.200000 -3.702118
1054.700000 -3.664105
1078.100000 -3.825229
1101.600000 -3.856418
1125.000000 -3.847841
1148.400000 -3.898740
1171.900000 -3.840991
1195.300000 -3.807019
1218.800000 -3.830595
1242.200000 -3.761261
1265.600000 -3.727794
1289.100000 -3.621207
1312.500000 -3.635794
1335.900000 -3.588659
1359.400000 -3.473732
1382.800000 -3.478984
1406.200000 -3.611648
1429.700000 -3.695719
1453.100000 -3.634324
1476.600000 -3.359272
1500.000000 -2.948076


==> soundfield_synthesis/figures/real_array/nmse_pwd_freq_db_missing_12.txt <==
46.900000 0.494546
70.300000 -3.200331
93.800000 -0.696629
117.200000 4.334841
140.600000 8.503703
164.100000 9.614819
187.500000 9.258012
210.900000 8.418871
234.400000 6.996526
257.800000 6.015354
281.200000 5.960625
304.700000 6.741378
328.100000 7.541147
351.600000 7.895986
375.000000 7.774358
398.400000 6.743845
421.900000 5.145742
445.300000 3.571435
468.800000 2.802543
492.200000 3.315948
515.600000 3.222745
539.100000 2.895660
562.500000 1.852119
585.900000 0.056921
609.400000 -2.214263
632.800000 -4.456796
656.200000 -3.888199
679.700000 -2.271152
703.100000 -1.160714
726.600000 0.220382
750.000000 0.177262
773.400000 0.228902
796.900000 1.629594
820.300000 2.025415
843.800000 3.746536
867.200000 4.757621
890.600000 5.051160
914.100000 5.481492
937.500000 5.630058
960.900000 5.531526
984.400000 5.552058
1007.800000 5.818179
1031.200000 5.774692
1054.700000 6.282040
1078.100000 6.718191
1101.600000 6.367903
1125.000000 6.125510
1148.400000 5.221147
1171.900000 4.364731
1195.300000 3.576809
1218.800000 2.913555
1242.200000 2.033895
1265.600000 0.887652
1289.100000 0.063504
1312.500000 -1.410244
1335.900000 -2.518415
1359.400000 -3.839180
1382.800000 -4.596068
1406.200000 -3.787585
1429.700000 -2.345281
1453.100000 -0.799420
1476.600000 -0.030884
1500.000000 0.434823


==> soundfield_synthesis/figures/real_array/nmse_pwd_freq_db_missing_28.txt <==
46.900000 0.514806
70.300000 -3.097964
93.800000 -0.407663
117.200000 4.335857
140.600000 8.464683
164.100000 9.590128
187.500000 9.256925
210.900000 8.490566
234.400000 7.078519
257.800000 6.035607
281.200000 6.060760
304.700000 6.912810
328.100000 7.620925
351.600000 7.958946
375.000000 7.909488
398.400000 6.873040
421.900000 5.225848
445.300000 3.716638
468.800000 3.204304
492.200000 3.826399
515.600000 3.750970
539.100000 3.508663
562.500000 2.542630
585.900000 0.956187
609.400000 -0.942244
632.800000 -2.365594
656.200000 -1.981111
679.700000 -0.677290
703.100000 0.265722
726.600000 1.557781
750.000000 1.450417
773.400000 1.253086
796.900000 2.403485
820.300000 2.527613
843.800000 4.135386
867.200000 5.132213
890.600000 5.414470
914.100000 5.857978
937.500000 6.036560
960.900000 5.930379
984.400000 5.870363
1007.800000 6.133533
1031.200000 6.085209
1054.700000 6.665207
1078.100000 7.168109
1101.600000 6.846515
1125.000000 6.690170
1148.400000 5.803332
1171.900000 5.041108
1195.300000 4.420480
1218.800000 3.990812
1242.200000 3.296672
1265.600000 2.570876
1289.100000 2.237076
1312.500000 1.303492
1335.900000 0.847350
1359.400000 -0.009927
1382.800000 -0.554618
1406.200000 -0.129706
1429.700000 0.785170
1453.100000 1.894405
1476.600000 2.331743
1500.000000 2.226835


==> soundfield_synthesis/figures/real_array/nmse_pwd_freq_db_missing_44.txt <==
46.900000 0.473921
70.300000 -3.181463
93.800000 -0.124059
117.200000 5.808088
140.600000 9.955094
164.100000 10.989956
187.500000 10.764077
210.900000 9.689201
234.400000 7.870141
257.800000 6.987310
281.200000 6.964553
304.700000 7.976863
328.100000 9.041160
351.600000 9.626435
375.000000 9.225426
398.400000 7.945125
421.900000 6.346352
445.300000 5.426127
468.800000 5.570752
492.200000 6.636966
515.600000 6.943221
539.100000 6.943610
562.500000 6.167957
585.900000 5.039947
609.400000 4.005491
632.800000 3.408003
656.200000 4.436064
679.700000 5.353563
703.100000 5.752075
726.600000 6.326067
750.000000 6.022848
773.400000 5.212353
796.900000 5.892930
820.300000 5.505817
843.800000 6.650237
867.200000 7.416269
890.600000 7.410884
914.100000 7.601425
937.500000 7.450718
960.900000 7.185008
984.400000 7.181840
1007.800000 7.519902
1031.200000 7.506730
1054.700000 8.324747
1078.100000 8.841472
1101.600000 8.450603
1125.000000 8.360916
1148.400000 7.406960
1171.900000 6.829153
1195.300000 6.591276
1218.800000 6.542501
1242.200000 6.160564
1265.600000 5.931549
1289.100000 5.705068
1312.500000 5.083623
1335.900000 5.059465
1359.400000 4.541117
1382.800000 4.203408
1406.200000 4.330483
1429.700000 4.789455
1453.100000 5.507154
1476.600000 5.822014
1500.000000 5.396874


==> soundfield_synthesis/figures/real_array/nmse_wfs_freq_db_missing_12.txt <==
46.900000 1.853622
70.300000 -6.618536
93.800000 3.282948
117.200000 11.934118
140.600000 16.937691
164.100000 18.232349
187.500000 17.698563
210.900000 16.588156
234.400000 14.481489
257.800000 12.934957
281.200000 13.047218
304.700000 14.424646
328.100000 15.537416
351.600000 16.022137
375.000000 15.887938
398.400000 14.603273
421.900000 12.821577
445.300000 11.557256
468.800000 12.235720
492.200000 13.675505
515.600000 13.967749
539.100000 13.934861
562.500000 13.167335
585.900000 12.063818
609.400000 10.861897
632.800000 10.221960
656.200000 11.027232
679.700000 11.966204
703.100000 12.388677
726.600000 13.001781
750.000000 12.702703
773.400000 11.392280
796.900000 11.780672
820.300000 11.092503
843.800000 12.029758
867.200000 13.039692
890.600000 13.014128
914.100000 13.195380
937.500000 13.119036
960.900000 12.678717
984.400000 12.439757
1007.800000 12.757702
1031.200000 12.718960
1054.700000 13.651286
1078.100000 14.355220
1101.600000 13.968748
1125.000000 13.790875
1148.400000 12.743424
1171.900000 12.021722
1195.300000 11.589237
1218.800000 11.469922
1242.200000 11.029110
1265.600000 10.664773
1289.100000 10.552159
1312.500000 9.833168
1335.900000 9.609090
1359.400000 8.779512
1382.800000 8.253668
1406.200000 8.551104
1429.700000 9.182778
1453.100000 10.027464
1476.600000 10.285791
1500.000000 9.674531


==> soundfield_synthesis/figures/real_array/nmse_wfs_freq_db_missing_28.txt <==
46.900000 1.281480
70.300000 -7.466436
93.800000 -0.691905
117.200000 8.431252
140.600000 13.770219
164.100000 15.174264
187.500000 14.764310
210.900000 13.814949
234.400000 11.879703
257.800000 10.367308
281.200000 10.502943
304.700000 11.754366
328.100000 12.700767
351.600000 13.159662
375.000000 13.137489
398.400000 11.899946
421.900000 10.048016
445.300000 8.650962
468.800000 9.225431
492.200000 10.540591
515.600000 10.736795
539.100000 10.689564
562.500000 9.844252
585.900000 8.626455
609.400000 7.289689
632.800000 6.667624
656.200000 7.369661
679.700000 8.414276
703.100000 8.987483
726.600000 9.795807
750.000000 9.531713
773.400000 8.473652
796.900000 9.007166
820.300000 8.359884
843.800000 9.489680
867.200000 10.510586
890.600000 10.589004
914.100000 10.896147
937.500000 10.958619
960.900000 10.650034
984.400000 10.396698
1007.800000 10.685591
1031.200000 10.645991
1054.700000 11.529562
1078.100000 12.246785
1101.600000 11.915990
1125.000000 11.816897
1148.400000 10.824127
1171.900000 10.144316
1195.300000 9.729827
1218.800000 9.615504
1242.200000 9.149889
1265.600000 8.859937
1289.100000 8.875385
1312.500000 8.222164
1335.900000 8.084744
1359.400000 7.286475
1382.800000 6.733299
1406.200000 7.035300
1429.700000 7.753574
1453.100000 8.687727
1476.600000 8.936810
1500.000000 8.298338


==> soundfield_synthesis/figures/real_array/nmse_wfs_freq_db_missing_44.txt <==
46.900000 0.638630
70.300000 -3.119453
93.800000 -2.218971
117.200000 4.976985
140.600000 9.975153
164.100000 11.412578
187.500000 11.227583
210.900000 10.211692
234.400000 8.360971
257.800000 7.347635
281.200000 7.245839
304.700000 8.325222
328.100000 9.417857
351.600000 10.037890
375.000000 9.708516
398.400000 8.435518
421.900000 6.783724
445.300000 5.827656
468.800000 6.037905
492.200000 7.193545
515.600000 7.511442
539.100000 7.490127
562.500000 6.676521
585.900000 5.516944
609.400000 4.501311
632.800000 3.990793
656.200000 5.129675
679.700000 6.112395
703.100000 6.544268
726.600000 7.137327
750.000000 6.801596
773.400000 5.946645
796.900000 6.640365
820.300000 6.225230
843.800000 7.355688
867.200000 8.141337
890.600000 8.126584
914.100000 8.308768
937.500000 8.145656
960.900000 7.848115
984.400000 7.824183
1007.800000 8.161389
1031.200000 8.143069
1054.700000 8.992165
1078.100000 9.527055
1101.600000 9.128543
1125.000000 9.031260
1148.400000 8.055182
1171.900000 7.479753
1195.300000 7.252821
1218.800000 7.226236
1242.200000 6.847322
1265.600000 6.638803
1289.100000 6.428339
1312.500000 5.798163
1335.900000 5.779150
1359.400000 5.249703
1382.800000 4.912721
1406.200000 5.061213
1429.700000 5.527246
1453.100000 6.242921
1476.600000 6.550038
1500.000000 6.072827


==> soundfield_synthesis/figures/real_array/ssim_awfs_cnn_freq_missing_28.txt <==
46.900000 0.162935
70.300000 0.216816
93.800000 0.383474
117.200000 0.253317
140.600000 0.158534
164.100000 0.601532
187.500000 0.418874
210.900000 -0.310208
234.400000 -0.007958
257.800000 0.322954
281.200000 0.214405
304.700000 0.279840
328.100000 0.618533
351.600000 0.110020
375.000000 -0.261198
398.400000 0.158374
421.900000 0.097190
445.300000 0.202466
468.800000 0.411762
492.200000 0.254090
515.600000 -0.142138
539.100000 0.180618
562.500000 0.249430
585.900000 -0.101678
609.400000 0.043914
632.800000 0.209223
656.200000 0.228281
679.700000 0.301336
703.100000 0.327807
726.600000 0.055892
750.000000 -0.006491
773.400000 -0.008012
796.900000 0.001092
820.300000 0.067244
843.800000 0.333689
867.200000 0.301735
890.600000 0.204944
914.100000 0.254562
937.500000 -0.090764
960.900000 -0.124582
984.400000 -0.010503
1007.800000 0.146874
1031.200000 0.272186
1054.700000 0.345243
1078.100000 0.076328
1101.600000 -0.053351
1125.000000 0.017227
1148.400000 -0.101992
1171.900000 0.045079
1195.300000 0.340663
1218.800000 0.353717
1242.200000 0.200436
1265.600000 0.161513
1289.100000 -0.008794
1312.500000 -0.094241
1335.900000 0.010072
1359.400000 0.098422
1382.800000 0.146662
1406.200000 0.295350
1429.700000 0.246270
1453.100000 0.054948
1476.600000 0.115756
1500.000000 0.147760


==> soundfield_synthesis/figures/real_array/ssim_awfs_freq_missing_12.txt <==
46.900000 0.092069
70.300000 0.305348
93.800000 0.550470
117.200000 0.668334
140.600000 0.631827
164.100000 0.605859
187.500000 0.458762
210.900000 0.345048
234.400000 0.190956
257.800000 0.241349
281.200000 0.437048
304.700000 0.560025
328.100000 0.558531
351.600000 0.562790
375.000000 0.465732
398.400000 0.261304
421.900000 0.209610
445.300000 0.382379
468.800000 0.491743
492.200000 0.411861
515.600000 0.256734
539.100000 0.252617
562.500000 0.257730
585.900000 0.125358
609.400000 0.054132
632.800000 0.183881
656.200000 0.330378
679.700000 0.273389
703.100000 0.195455
726.600000 0.068241
750.000000 -0.127110
773.400000 -0.100957
796.900000 -0.024177
820.300000 0.013110
843.800000 0.189936
867.200000 0.135727
890.600000 0.067395
914.100000 -0.009708
937.500000 -0.127684
960.900000 -0.132243
984.400000 -0.069351
1007.800000 0.086690
1031.200000 0.250941
1054.700000 0.273013
1078.100000 0.140051
1101.600000 0.101931
1125.000000 0.049666
1148.400000 0.031079
1171.900000 0.160671
1195.300000 0.301294
1218.800000 0.347880
1242.200000 0.303539
1265.600000 0.180653
1289.100000 0.053421
1312.500000 0.017327
1335.900000 0.024060
1359.400000 0.094317
1382.800000 0.221910
1406.200000 0.231779
1429.700000 0.150717
1453.100000 0.044701
1476.600000 -0.049525
1500.000000 -0.033662


==> soundfield_synthesis/figures/real_array/ssim_awfs_freq_missing_28.txt <==
46.900000 0.092064
70.300000 0.311101
93.800000 0.521360
117.200000 0.622185
140.600000 0.565920
164.100000 0.540731
187.500000 0.428999
210.900000 0.310086
234.400000 0.150920
257.800000 0.227365
281.200000 0.458570
304.700000 0.555954
328.100000 0.532048
351.600000 0.522437
375.000000 0.402085
398.400000 0.193564
421.900000 0.195419
445.300000 0.376337
468.800000 0.488362
492.200000 0.399615
515.600000 0.235527
539.100000 0.209109
562.500000 0.236791
585.900000 0.103472
609.400000 0.056339
632.800000 0.166874
656.200000 0.362554
679.700000 0.320955
703.100000 0.230243
726.600000 0.098962
750.000000 -0.089735
773.400000 -0.049456
796.900000 -0.017526
820.300000 0.041939
843.800000 0.240310
867.200000 0.229098
890.600000 0.157143
914.100000 0.040518
937.500000 -0.095280
960.900000 -0.116783
984.400000 -0.027862
1007.800000 0.110943
1031.200000 0.269039
1054.700000 0.276060
1078.100000 0.139486
1101.600000 0.052206
1125.000000 0.010241
1148.400000 0.003500
1171.900000 0.160780
1195.300000 0.332267
1218.800000 0.380650
1242.200000 0.323825
1265.600000 0.193354
1289.100000 0.043437
1312.500000 -0.007667
1335.900000 0.030475
1359.400000 0.111627
1382.800000 0.225609
1406.200000 0.267133
1429.700000 0.195156
1453.100000 0.081813
1476.600000 -0.031718
1500.000000 -0.041718


==> soundfield_synthesis/figures/real_array/ssim_awfs_freq_missing_44.txt <==
46.900000 nan
70.300000 nan
93.800000 nan
117.200000 nan
140.600000 nan
164.100000 nan
187.500000 nan
210.900000 nan
234.400000 nan
257.800000 nan
281.200000 nan
304.700000 nan
328.100000 nan
351.600000 nan
375.000000 nan
398.400000 nan
421.900000 nan
445.300000 nan
468.800000 nan
492.200000 nan
515.600000 nan
539.100000 nan
562.500000 nan
585.900000 nan
609.400000 nan
632.800000 nan
656.200000 nan
679.700000 nan
703.100000 nan
726.600000 nan
750.000000 nan
773.400000 nan
796.900000 nan
820.300000 nan
843.800000 nan
867.200000 nan
890.600000 nan
914.100000 nan
937.500000 nan
960.900000 nan
984.400000 nan
1007.800000 nan
1031.200000 nan
1054.700000 nan
1078.100000 nan
1101.600000 nan
1125.000000 nan
1148.400000 nan
1171.900000 nan
1195.300000 nan
1218.800000 nan
1242.200000 nan
1265.600000 nan
1289.100000 nan
1312.500000 nan
1335.900000 nan
1359.400000 nan
1382.800000 nan
1406.200000 nan
1429.700000 nan
1453.100000 nan
1476.600000 nan
1500.000000 nan


==> soundfield_synthesis/figures/real_array/ssim_pm_freq_missing_12.txt <==
46.900000 -0.047765
70.300000 0.159352
93.800000 0.157296
117.200000 0.161808
140.600000 0.082987
164.100000 0.187834
187.500000 0.160659
210.900000 0.182909
234.400000 0.068175
257.800000 0.113082
281.200000 0.256459
304.700000 0.263226
328.100000 0.226789
351.600000 0.189836
375.000000 0.138822
398.400000 0.026216
421.900000 0.048591
445.300000 0.224451
468.800000 0.376409
492.200000 0.356554
515.600000 0.251698
539.100000 0.108152
562.500000 0.020275
585.900000 -0.050968
609.400000 0.054924
632.800000 0.300526
656.200000 0.376714
679.700000 0.357670
703.100000 0.253029
726.600000 0.086800
750.000000 0.004507
773.400000 -0.116374
796.900000 -0.107374
820.300000 0.185240
843.800000 0.179768
867.200000 0.337354
890.600000 0.265229
914.100000 0.071400
937.500000 -0.105535
960.900000 -0.010566
984.400000 0.071062
1007.800000 0.179656
1031.200000 0.148052
1054.700000 0.174607
1078.100000 0.097864
1101.600000 0.056706
1125.000000 -0.005281
1148.400000 0.010465
1171.900000 0.061887
1195.300000 0.033226
1218.800000 0.124787
1242.200000 0.066792
1265.600000 0.039496
1289.100000 0.066141
1312.500000 0.044558
1335.900000 0.021400
1359.400000 0.028060
1382.800000 0.034417
1406.200000 0.087445
1429.700000 0.099486
1453.100000 0.057678
1476.600000 0.018515
1500.000000 0.069333


==> soundfield_synthesis/figures/real_array/ssim_pm_freq_missing_28.txt <==
46.900000 -0.047273
70.300000 0.160820
93.800000 0.161545
117.200000 0.175245
140.600000 0.094387
164.100000 0.199922
187.500000 0.187992
210.900000 0.219668
234.400000 0.104000
257.800000 0.116165
281.200000 0.271510
304.700000 0.281609
328.100000 0.226728
351.600000 0.135284
375.000000 0.137382
398.400000 0.086013
421.900000 0.053411
445.300000 0.239140
468.800000 0.377542
492.200000 0.346346
515.600000 0.230868
539.100000 0.090038
562.500000 0.021515
585.900000 -0.033014
609.400000 0.040763
632.800000 0.262376
656.200000 0.421650
679.700000 0.380684
703.100000 0.252916
726.600000 0.134964
750.000000 0.025227
773.400000 -0.064900
796.900000 -0.060753
820.300000 0.172026
843.800000 0.241392
867.200000 0.348070
890.600000 0.280130
914.100000 0.098494
937.500000 -0.072583
960.900000 -0.027447
984.400000 0.037914
1007.800000 0.159963
1031.200000 0.180940
1054.700000 0.206829
1078.100000 0.141533
1101.600000 0.040576
1125.000000 0.001511
1148.400000 0.036259
1171.900000 0.079965
1195.300000 0.001643
1218.800000 0.097809
1242.200000 0.063176
1265.600000 0.019055
1289.100000 0.047708
1312.500000 0.019150
1335.900000 0.006071
1359.400000 0.009822
1382.800000 0.087931
1406.200000 0.127686
1429.700000 0.113100
1453.100000 0.079813
1476.600000 0.027163
1500.000000 0.082152


==> soundfield_synthesis/figures/real_array/ssim_pm_freq_missing_44.txt <==
46.900000 -0.033240
70.300000 0.183460
93.800000 0.163915
117.200000 0.174864
140.600000 0.097221
164.100000 0.214291
187.500000 0.182442
210.900000 0.154715
234.400000 0.059498
257.800000 0.114536
281.200000 0.275850
304.700000 0.252011
328.100000 0.185377
351.600000 0.124514
375.000000 0.115540
398.400000 0.041735
421.900000 0.109356
445.300000 0.263915
468.800000 0.335608
492.200000 0.276884
515.600000 0.234660
539.100000 0.169935
562.500000 0.081511
585.900000 0.016067
609.400000 0.131651
632.800000 0.336232
656.200000 0.274902
679.700000 0.339628
703.100000 0.270811
726.600000 0.140135
750.000000 0.098771
773.400000 0.057588
796.900000 0.071328
820.300000 0.062035
843.800000 0.356002
867.200000 0.279332
890.600000 0.292286
914.100000 0.104183
937.500000 -0.088333
960.900000 0.028516
984.400000 0.038670
1007.800000 0.075825
1031.200000 0.038281
1054.700000 0.112394
1078.100000 -0.007326
1101.600000 0.001222
1125.000000 -0.007153
1148.400000 0.063555
1171.900000 0.130802
1195.300000 0.079694
1218.800000 0.119595
1242.200000 0.100878
1265.600000 0.023919
1289.100000 0.066117
1312.500000 0.026719
1335.900000 0.020291
1359.400000 0.017466
1382.800000 0.082069
1406.200000 0.128452
1429.700000 0.021190
1453.100000 0.093622
1476.600000 0.006156
1500.000000 0.047224


==> soundfield_synthesis/figures/real_array/ssim_pwd_apwd_freq_missing_12.txt <==
46.900000 0.041217
70.300000 0.161789
93.800000 0.180009
117.200000 0.181551
140.600000 0.180936
164.100000 0.139759
187.500000 0.117725
210.900000 0.114787
234.400000 0.117480
257.800000 0.157769
281.200000 0.222753
304.700000 0.237242
328.100000 0.229318
351.600000 0.232959
375.000000 0.225198
398.400000 0.154684
421.900000 0.084843
445.300000 0.236110
468.800000 0.404287
492.200000 0.441291
515.600000 0.388245
539.100000 0.274326
562.500000 0.151478
585.900000 0.025685
609.400000 0.039920
632.800000 0.264835
656.200000 0.447125
679.700000 0.396631
703.100000 0.259548
726.600000 0.086686
750.000000 -0.093867
773.400000 -0.207543
796.900000 -0.140805
820.300000 0.207719
843.800000 0.350885
867.200000 0.341534
890.600000 0.202907
914.100000 0.020628
937.500000 -0.171733
960.900000 -0.138254
984.400000 -0.004487
1007.800000 0.155950
1031.200000 0.213212
1054.700000 0.247471
1078.100000 0.202355
1101.600000 0.118055
1125.000000 0.015798
1148.400000 -0.000163
1171.900000 0.054508
1195.300000 0.139997
1218.800000 0.199045
1242.200000 0.220977
1265.600000 0.153585
1289.100000 0.027421
1312.500000 -0.039188
1335.900000 0.021064
1359.400000 0.095883
1382.800000 0.206293
1406.200000 0.244523
1429.700000 0.189928
1453.100000 0.105379
1476.600000 0.008006
1500.000000 0.008514


==> soundfield_synthesis/figures/real_array/ssim_pwd_apwd_freq_missing_28.txt <==
46.900000 0.038664
70.300000 0.163465
93.800000 0.186620
117.200000 0.199257
140.600000 0.201136
164.100000 0.169129
187.500000 0.152643
210.900000 0.155860
234.400000 0.153144
257.800000 0.184678
281.200000 0.248915
304.700000 0.258303
328.100000 0.253689
351.600000 0.252359
375.000000 0.245316
398.400000 0.182598
421.900000 0.103532
445.300000 0.249542
468.800000 0.415957
492.200000 0.443892
515.600000 0.389192
539.100000 0.279102
562.500000 0.162531
585.900000 0.061576
609.400000 0.051528
632.800000 0.235934
656.200000 0.451491
679.700000 0.410601
703.100000 0.255375
726.600000 0.073907
750.000000 -0.090422
773.400000 -0.173294
796.900000 -0.129780
820.300000 0.157350
843.800000 0.340893
867.200000 0.330098
890.600000 0.216333
914.100000 0.034134
937.500000 -0.156902
960.900000 -0.132747
984.400000 0.006058
1007.800000 0.168613
1031.200000 0.240659
1054.700000 0.273497
1078.100000 0.203012
1101.600000 0.091261
1125.000000 -0.001593
1148.400000 0.012777
1171.900000 0.046842
1195.300000 0.128311
1218.800000 0.179391
1242.200000 0.197264
1265.600000 0.154299
1289.100000 0.039653
1312.500000 -0.018539
1335.900000 0.036157
1359.400000 0.108550
1382.800000 0.191814
1406.200000 0.227429
1429.700000 0.200152
1453.100000 0.125802
1476.600000 0.037301
1500.000000 0.025124


==> soundfield_synthesis/figures/real_array/ssim_pwd_apwd_freq_missing_44.txt <==
46.900000 0.043088
70.300000 0.159417
93.800000 0.178670
117.200000 0.182136
140.600000 0.187415
164.100000 0.148036
187.500000 0.135178
210.900000 0.126016
234.400000 0.117232
257.800000 0.157437
281.200000 0.231781
304.700000 0.238135
328.100000 0.217174
351.600000 0.202705
375.000000 0.170360
398.400000 0.121801
421.900000 0.138885
445.300000 0.259316
468.800000 0.335644
492.200000 0.348526
515.600000 0.303946
539.100000 0.228402
562.500000 0.123481
585.900000 0.037662
609.400000 0.130559
632.800000 0.310701
656.200000 0.375722
679.700000 0.341474
703.100000 0.259719
726.600000 0.086814
750.000000 -0.060621
773.400000 -0.022358
796.900000 0.047936
820.300000 0.214447
843.800000 0.271549
867.200000 0.288485
890.600000 0.208847
914.100000 0.105405
937.500000 -0.029410
960.900000 -0.003295
984.400000 0.108664
1007.800000 0.192633
1031.200000 0.214853
1054.700000 0.213833
1078.100000 0.134459
1101.600000 0.066447
1125.000000 0.077953
1148.400000 0.080355
1171.900000 0.095500
1195.300000 0.098986
1218.800000 0.094714
1242.200000 0.111858
1265.600000 0.131214
1289.100000 0.055888
1312.500000 0.009823
1335.900000 0.048233
1359.400000 0.073782
1382.800000 0.152063
1406.200000 0.175458
1429.700000 0.147507
1453.100000 0.098905
1476.600000 0.046756
1500.000000 0.045662


==> soundfield_synthesis/figures/real_array/ssim_pwd_cnn_freq_missing_12.txt <==
46.900000 0.069300
70.300000 0.242307
93.800000 0.302142
117.200000 0.356306
140.600000 0.172735
164.100000 0.208288
187.500000 0.237963
210.900000 0.141872
234.400000 -0.032020
257.800000 0.073235
281.200000 0.422824
304.700000 0.391154
328.100000 0.236763
351.600000 0.118759
375.000000 0.039611
398.400000 -0.096815
421.900000 0.099560
445.300000 0.328993
468.800000 0.357024
492.200000 0.240691
515.600000 0.052319
539.100000 0.083311
562.500000 0.160638
585.900000 -0.043778
609.400000 0.082196
632.800000 0.237877
656.200000 0.379672
679.700000 0.375963
703.100000 0.281321
726.600000 0.093588
750.000000 -0.001700
773.400000 0.016716
796.900000 0.088282
820.300000 0.058350
843.800000 0.245990
867.200000 0.311540
890.600000 0.265536
914.100000 0.070052
937.500000 -0.081338
960.900000 -0.095550
984.400000 -0.039895
1007.800000 0.150458
1031.200000 0.296598
1054.700000 0.322135
1078.100000 0.159967
1101.600000 0.006089
1125.000000 -0.036451
1148.400000 -0.061843
1171.900000 0.133059
1195.300000 0.358370
1218.800000 0.416750
1242.200000 0.320275
1265.600000 0.155368
1289.100000 -0.011574
1312.500000 -0.088388
1335.900000 -0.004182
1359.400000 0.113405
1382.800000 0.299472
1406.200000 0.376453
1429.700000 0.282327
1453.100000 0.139252
1476.600000 -0.004473
1500.000000 -0.030498


==> soundfield_synthesis/figures/real_array/ssim_pwd_cnn_freq_missing_28.txt <==
46.900000 0.054047
70.300000 0.202181
93.800000 0.262864
117.200000 0.347309
140.600000 0.199980
164.100000 0.222097
187.500000 0.236094
210.900000 0.137906
234.400000 -0.017034
257.800000 0.139588
281.200000 0.416296
304.700000 0.376900
328.100000 0.269957
351.600000 0.149548
375.000000 0.025295
398.400000 -0.094059
421.900000 0.075930
445.300000 0.299291
468.800000 0.338304
492.200000 0.269893
515.600000 0.126194
539.100000 0.114337
562.500000 0.165198
585.900000 -0.028228
609.400000 0.055665
632.800000 0.211825
656.200000 0.403707
679.700000 0.392602
703.100000 0.279302
726.600000 0.065444
750.000000 -0.026208
773.400000 -0.028785
796.900000 0.058102
820.300000 0.127178
843.800000 0.271779
867.200000 0.338179
890.600000 0.303074
914.100000 0.122983
937.500000 -0.063822
960.900000 -0.060279
984.400000 -0.008142
1007.800000 0.206664
1031.200000 0.346018
1054.700000 0.325494
1078.100000 0.204904
1101.600000 0.071268
1125.000000 -0.016562
1148.400000 -0.060752
1171.900000 0.112174
1195.300000 0.332953
1218.800000 0.423066
1242.200000 0.346231
1265.600000 0.164339
1289.100000 0.005959
1312.500000 -0.091255
1335.900000 -0.011632
1359.400000 0.117313
1382.800000 0.264405
1406.200000 0.321827
1429.700000 0.267714
1453.100000 0.129418
1476.600000 0.010380
1500.000000 -0.042385


==> soundfield_synthesis/figures/real_array/ssim_pwd_cnn_freq_missing_44.txt <==
46.900000 0.027992
70.300000 -0.051962
93.800000 0.114904
117.200000 0.209429
140.600000 0.152532
164.100000 0.241706
187.500000 0.261322
210.900000 0.266551
234.400000 0.125703
257.800000 0.192441
281.200000 0.338478
304.700000 0.401144
328.100000 0.369122
351.600000 0.254573
375.000000 0.148633
398.400000 0.060610
421.900000 0.100653
445.300000 0.305368
468.800000 0.435718
492.200000 0.353801
515.600000 0.183718
539.100000 0.082380
562.500000 0.137944
585.900000 0.092824
609.400000 0.173730
632.800000 0.287652
656.200000 0.340861
679.700000 0.324447
703.100000 0.313277
726.600000 0.185821
750.000000 0.086693
773.400000 0.035240
796.900000 0.110956
820.300000 0.198790
843.800000 0.289306
867.200000 0.354168
890.600000 0.321865
914.100000 0.126216
937.500000 0.016135
960.900000 0.055468
984.400000 0.102946
1007.800000 0.219973
1031.200000 0.272224
1054.700000 0.271319
1078.100000 0.202320
1101.600000 0.109678
1125.000000 0.069405
1148.400000 0.069712
1171.900000 0.165000
1195.300000 0.226463
1218.800000 0.273837
1242.200000 0.224352
1265.600000 0.140473
1289.100000 0.092209
1312.500000 0.054864
1335.900000 0.095098
1359.400000 0.166353
1382.800000 0.270585
1406.200000 0.297975
1429.700000 0.202332
1453.100000 0.118856
1476.600000 0.037764
1500.000000 0.033993


==> soundfield_synthesis/figures/real_array/ssim_pwd_freq_missing_12.txt <==
46.900000 0.116396
70.300000 0.214480
93.800000 0.442888
117.200000 0.579140
140.600000 0.294634
164.100000 0.232965
187.500000 0.192467
210.900000 0.030068
234.400000 -0.133734
257.800000 0.105288
281.200000 0.548471
304.700000 0.612067
328.100000 0.413009
351.600000 0.185219
375.000000 -0.109499
398.400000 -0.294414
421.900000 0.005631
445.300000 0.406512
468.800000 0.563950
492.200000 0.272279
515.600000 -0.027101
539.100000 0.068321
562.500000 0.168126
585.900000 0.011741
609.400000 -0.011786
632.800000 0.201299
656.200000 0.309515
679.700000 0.352184
703.100000 0.311008
726.600000 0.157125
750.000000 -0.043911
773.400000 -0.125583
796.900000 0.012226
820.300000 0.129854
843.800000 0.271966
867.200000 0.336236
890.600000 0.247048
914.100000 0.048366
937.500000 -0.087753
960.900000 -0.111836
984.400000 -0.006814
1007.800000 0.197696
1031.200000 0.303036
1054.700000 0.303404
1078.100000 0.145286
1101.600000 -0.001759
1125.000000 -0.017125
1148.400000 -0.038467
1171.900000 0.096763
1195.300000 0.224859
1218.800000 0.292796
1242.200000 0.243109
1265.600000 0.144518
1289.100000 0.003759
1312.500000 -0.058955
1335.900000 0.017661
1359.400000 0.119270
1382.800000 0.241355
1406.200000 0.265565
1429.700000 0.184923
1453.100000 0.094976
1476.600000 0.006407
1500.000000 0.006866


==> soundfield_synthesis/figures/real_array/ssim_pwd_freq_missing_28.txt <==
46.900000 0.111193
70.300000 0.231298
93.800000 0.455145
117.200000 0.573443
140.600000 0.288677
164.100000 0.210633
187.500000 0.165364
210.900000 -0.001916
234.400000 -0.156924
257.800000 0.099138
281.200000 0.514601
304.700000 0.552370
328.100000 0.382772
351.600000 0.171673
375.000000 -0.097864
398.400000 -0.271041
421.900000 0.031923
445.300000 0.409628
468.800000 0.544705
492.200000 0.263559
515.600000 0.013346
539.100000 0.071494
562.500000 0.200112
585.900000 0.030336
609.400000 0.024706
632.800000 0.193512
656.200000 0.308406
679.700000 0.313999
703.100000 0.278886
726.600000 0.144326
750.000000 -0.026893
773.400000 -0.080821
796.900000 -0.002600
820.300000 0.089513
843.800000 0.216595
867.200000 0.291050
890.600000 0.224386
914.100000 0.074188
937.500000 -0.034895
960.900000 -0.071536
984.400000 -0.006727
1007.800000 0.163723
1031.200000 0.262519
1054.700000 0.260555
1078.100000 0.137649
1101.600000 0.023410
1125.000000 -0.001782
1148.400000 -0.004381
1171.900000 0.087880
1195.300000 0.180314
1218.800000 0.222082
1242.200000 0.187877
1265.600000 0.109062
1289.100000 0.014797
1312.500000 -0.027055
1335.900000 0.024506
1359.400000 0.092975
1382.800000 0.167253
1406.200000 0.191385
1429.700000 0.146580
1453.100000 0.089070
1476.600000 0.024666
1500.000000 -0.001558


==> soundfield_synthesis/figures/real_array/ssim_pwd_freq_missing_44.txt <==
46.900000 0.117399
70.300000 0.344935
93.800000 0.461233
117.200000 0.498420
140.600000 0.352849
164.100000 0.314183
187.500000 0.168192
210.900000 0.035104
234.400000 -0.217287
257.800000 -0.038153
281.200000 0.318409
304.700000 0.414889
328.100000 0.321146
351.600000 0.166900
375.000000 -0.044655
398.400000 -0.206428
421.900000 0.010586
445.300000 0.297321
468.800000 0.421817
492.200000 0.232028
515.600000 0.057201
539.100000 0.091028
562.500000 0.119365
585.900000 -0.003678
609.400000 0.012001
632.800000 0.167321
656.200000 0.232556
679.700000 0.225334
703.100000 0.200897
726.600000 0.125592
750.000000 -0.015577
773.400000 -0.023978
796.900000 0.040922
820.300000 0.124351
843.800000 0.184195
867.200000 0.242621
890.600000 0.188748
914.100000 0.072776
937.500000 -0.028418
960.900000 -0.039553
984.400000 0.024014
1007.800000 0.155714
1031.200000 0.254231
1054.700000 0.228759
1078.100000 0.099105
1101.600000 0.008306
1125.000000 0.013752
1148.400000 0.012543
1171.900000 0.113402
1195.300000 0.211814
1218.800000 0.241460
1242.200000 0.208585
1265.600000 0.139773
1289.100000 0.046204
1312.500000 0.023973
1335.900000 0.076547
1359.400000 0.138154
1382.800000 0.211245
1406.200000 0.219535
1429.700000 0.159015
1453.100000 0.105395
1476.600000 0.027833
1500.000000 0.034409


==> soundfield_synthesis/figures/real_array/ssim_wfs_freq_missing_12.txt <==
46.900000 0.122925
70.300000 0.374201
93.800000 0.535916
117.200000 0.595282
140.600000 0.302318
164.100000 0.207225
187.500000 0.161126
210.900000 -0.000047
234.400000 -0.175060
257.800000 0.046443
281.200000 0.564021
304.700000 0.652066
328.100000 0.453024
351.600000 0.213661
375.000000 -0.101149
398.400000 -0.312734
421.900000 0.021176
445.300000 0.444166
468.800000 0.598985
492.200000 0.281793
515.600000 -0.043499
539.100000 0.060812
562.500000 0.182152
585.900000 0.021667
609.400000 -0.024846
632.800000 0.190386
656.200000 0.315932
679.700000 0.369774
703.100000 0.335696
726.600000 0.164880
750.000000 -0.049613
773.400000 -0.132553
796.900000 0.012844
820.300000 0.135665
843.800000 0.285768
867.200000 0.353512
890.600000 0.261278
914.100000 0.046015
937.500000 -0.090098
960.900000 -0.115103
984.400000 -0.007338
1007.800000 0.209494
1031.200000 0.323325
1054.700000 0.323881
1078.100000 0.152267
1101.600000 -0.005587
1125.000000 -0.025452
1148.400000 -0.044699
1171.900000 0.104709
1195.300000 0.243655
1218.800000 0.313139
1242.200000 0.259993
1265.600000 0.153162
1289.100000 -0.000034
1312.500000 -0.069140
1335.900000 0.013351
1359.400000 0.122275
1382.800000 0.251721
1406.200000 0.277480
1429.700000 0.191564
1453.100000 0.093156
1476.600000 0.003662
1500.000000 0.004869


==> soundfield_synthesis/figures/real_array/ssim_wfs_freq_missing_28.txt <==
46.900000 0.119511
70.300000 0.390423
93.800000 0.541822
117.200000 0.593942
140.600000 0.303171
164.100000 0.202586
187.500000 0.158988
210.900000 -0.017943
234.400000 -0.215187
257.800000 0.072370
281.200000 0.541777
304.700000 0.595288
328.100000 0.410251
351.600000 0.179480
375.000000 -0.096996
398.400000 -0.271789
421.900000 0.036993
445.300000 0.423797
468.800000 0.542937
492.200000 0.277000
515.600000 0.008263
539.100000 0.078177
562.500000 0.210963
585.900000 0.022652
609.400000 0.006163
632.800000 0.198125
656.200000 0.341570
679.700000 0.357259
703.100000 0.317532
726.600000 0.155653
750.000000 -0.035283
773.400000 -0.093893
796.900000 0.000456
820.300000 0.106405
843.800000 0.253392
867.200000 0.323929
890.600000 0.251408
914.100000 0.091409
937.500000 -0.038581
960.900000 -0.079985
984.400000 -0.008098
1007.800000 0.178680
1031.200000 0.282942
1054.700000 0.279433
1078.100000 0.144501
1101.600000 0.022620
1125.000000 -0.007214
1148.400000 -0.009190
1171.900000 0.089872
1195.300000 0.188877
1218.800000 0.234420
1242.200000 0.199810
1265.600000 0.112665
1289.100000 0.011339
1312.500000 -0.032440
1335.900000 0.020974
1359.400000 0.094787
1382.800000 0.174713
1406.200000 0.201390
1429.700000 0.154379
1453.100000 0.092818
1476.600000 0.025023
1500.000000 0.000242


==> soundfield_synthesis/figures/real_array/ssim_wfs_freq_missing_44.txt <==
46.900000 nan
70.300000 nan
93.800000 nan
117.200000 nan
140.600000 nan
164.100000 nan
187.500000 nan
210.900000 nan
234.400000 nan
257.800000 nan
281.200000 nan
304.700000 nan
328.100000 nan
351.600000 nan
375.000000 nan
398.400000 nan
421.900000 nan
445.300000 nan
468.800000 nan
492.200000 nan
515.600000 nan
539.100000 nan
562.500000 nan
585.900000 nan
609.400000 nan
632.800000 nan
656.200000 nan
679.700000 nan
703.100000 nan
726.600000 nan
750.000000 nan
773.400000 nan
796.900000 nan
820.300000 nan
843.800000 nan
867.200000 nan
890.600000 nan
914.100000 nan
937.500000 nan
960.900000 nan
984.400000 nan
1007.800000 nan
1031.200000 nan
1054.700000 nan
1078.100000 nan
1101.600000 nan
1125.000000 nan
1148.400000 nan
1171.900000 nan
1195.300000 nan
1218.800000 nan
1242.200000 nan
1265.600000 nan
1289.100000 nan
1312.500000 nan
1335.900000 nan
1359.400000 nan
1382.800000 nan
1406.200000 nan
1429.700000 nan
1453.100000 nan
1476.600000 nan
1500.000000 nan

